Bayesian Learning of Uncertain Linear System Behaviours

We present a Bayesian approach to learning uncertain behavioural representations of linear dynamical systems from noisy input-output data. In behavioural systems theory, the finite-horizon behaviour of a linear system is represented by a subspace. We quantify uncertainty in this subspace through probability distributions on the Grassmann manifold. This leads to a geometric formulation of Bayesian inference over the Grassmannian. We derive the posterior distribution under Gaussian measurement noise and discuss how uncertainty in the inferred behaviour can be propagated to trajectory predictions, with a view towards data-driven control.

==> MAP_vs_sigma_2.txt <==
5,0.750750750750751,0.878798798798799,0.622702702702703,1.2,0.4
6.02150537634409,0.765381240276382,0.854315078782251,0.676447401770512,1.13214285714286,0.467857142857143
7.04301075268817,0.774397002806981,0.839694865364277,0.709099140249684,1.08396946564885,0.516030534351145
8.06451612903226,0.780322878879531,0.830272070216574,0.730373687542489,1.048,0.552
9.08602150537634,0.78441727252723,0.823845975981788,0.744988569072673,1.02011834319527,0.579881656804734
10.1075268817204,0.787360563955469,0.819268452624823,0.755452675286115,0.997872340425532,0.602127659574468
11.1290322580645,0.789545430122327,0.815892878585727,0.763197981658928,0.979710144927536,0.620289855072464
12.1505376344086,0.791210885708506,0.813332502687744,0.769089268729269,0.964601769911504,0.635398230088496
13.1720430107527,0.792508966276786,0.811344488861659,0.773673443691914,0.951836734693878,0.648163265306122
14.1935483870968,0.793540026736889,0.809770125626923,0.777309927846854,0.940909090909091,0.659090909090909
15.2150537634409,0.794372428423959,0.808502130836775,0.780242726011142,0.931448763250883,0.668551236749117
16.2365591397849,0.795054018500131,0.807465875668506,0.782642161331755,0.92317880794702,0.67682119205298
17.258064516129,0.795619084628742,0.806608145348544,0.784630023908941,0.91588785046729,0.68411214953271
18.2795698924731,0.796092710863576,0.805890167392993,0.786295254334159,0.909411764705882,0.690588235294118
19.3010752688172,0.796493586558318,0.80528315114836,0.787704021968277,0.903621169916435,0.696378830083565
20.3225806451613,0.796835864961919,0.804765355579115,0.788906374344722,0.898412698412698,0.701587301587302
21.3440860215054,0.797130421520143,0.804320114906984,0.789940728133303,0.893702770780856,0.706297229219144
22.3655913978495,0.797385723428262,0.803934480499982,0.790836966356542,0.889423076923077,0.710576923076923
23.3870967741935,0.79760844174359,0.803598268597383,0.791618614889797,0.88551724137931,0.71448275862069
24.4086021505376,0.797803889542071,0.803303380963414,0.792304398120728,0.881938325991189,0.718061674008811
25.4301075268817,0.797976340361211,0.803043312597882,0.79290936812454,0.878646934460888,0.721353065539112
26.4516129032258,0.798129262874093,0.802812789873788,0.793445735874397,0.875609756097561,0.724390243902439
27.4731182795699,0.798265496046431,0.802607501054145,0.793923491038716,0.87279843444227,0.72720156555773
28.494623655914,0.798387381411549,0.802423893186405,0.794350869636693,0.870188679245283,0.729811320754717
29.5161290322581,0.798496864047761,0.802259017325744,0.794734710769777,0.86775956284153,0.73224043715847
30.5376344086022,0.798595570439209,0.80211040937766,0.795080731500759,0.865492957746479,0.734507042253521
31.5591397849462,0.798684869073018,0.801975997490511,0.795393740655525,0.863373083475298,0.736626916524702
32.5806451612903,0.798765918010567,0.801854029446242,0.795677806574891,0.861386138613861,0.738613861386139
33.6021505376344,0.798839702535879,0.801743015261851,0.795936389809906,0.85952,0.74048
34.6236559139785,0.798907065176979,0.801641681465967,0.796172448887991,0.85776397515528,0.742236024844721
35.6451612903226,0.798968729815574,0.801548934413322,0.796388525217827,0.856108597285068,0.743891402714932
36.6666666666667,0.799025321178463,0.801463830651601,0.796586811705326,0.854545454545455,0.745454545454545
37.6881720430108,0.799077380694331,0.801385552832768,0.796769208555894,0.853067047075606,0.746932952924394
38.7096774193548,0.799125379470097,0.801313390014176,0.796937368926019,0.851666666666667,0.748333333333333
39.7311827956989,0.799169728969455,0.801246721458473,0.797092736480438,0.850338294993234,0.749661705006766
40.752688172043,0.799210789846975,0.801185003239684,0.797236576454265,0.849076517150396,0.750923482849604
41.7741935483871,0.799248879292962,0.801127757113388,0.797370001472535,0.847876447876448,0.752123552123552
42.7956989247312,0.799284277169156,0.801074561223926,0.797493993114386,0.846733668341709,0.753266331658291
43.8172043010753,0.799317231157458,0.801025042310103,0.797609420004813,0.845644171779141,0.754355828220859
44.8387096774194,0.799347961099006,0.800978869139473,0.79771705305854,0.844604316546763,0.755395683453237
45.8602150537634,0.799376662665863,0.80093574695474,0.797817578376986,0.843610785463072,0.756389214536929
46.8817204301075,0.799403510480078,0.800895412757844,0.797911608202312,0.842660550458716,0.757339449541284
47.9032258064516,0.799428660773153,0.800857631290358,0.797999690255947,0.841750841750842,0.758249158249158
48.9247311827957,0.799452253661696,0.800822191595137,0.798082315728254,0.840879120879121,0.759120879120879
49.9462365591398,0.799474415101272,0.800788904065107,0.798159926137436,0.840043057050592,0.759956942949408
50.9677419354839,0.799495258569414,0.800757597901883,0.798232919236945,0.839240506329114,0.760759493670886
51.989247311828,0.79951488651986,0.800728118920439,0.798301654119282,0.83846949327818,0.76153050672182
53.010752688172,0.799533391642875,0.800700327647011,0.79836645563874,0.837728194726166,0.762271805273834
54.0322580645161,0.79955085796064,0.800674097666303,0.798427618254977,0.837014925373134,0.762985074626866
55.0537634408602,0.799567361781931,0.800649314181348,0.798485409382513,0.836328125,0.763671875
56.0752688172043,0.79958297253636,0.800625872755311,0.798540072317409,0.835666347075743,0.764333652924257
57.0967741935484,0.79959775350524,0.80060367820944,0.79859182880104,0.835028248587571,0.764971751412429
58.1182795698925,0.79961176246344,0.80058264365539,0.798640881271489,0.834412580943571,0.765587419056429
59.1397849462366,0.799625052244428,0.800562689643535,0.798687414845321,0.833818181818182,0.766181818181818
60.1612903225806,0.799637671238813,0.80054374341163,0.798731599065996,0.833243967828418,0.766756032171582
61.1827956989247,0.799649663835184,0.800525738220549,0.798773589449819,0.832688927943761,0.767311072056239
62.2043010752688,0.799661070810754,0.800508612765734,0.798813528855774,0.832152117545376,0.767847882454624
63.2258064516129,0.799671929678246,0.800492310654681,0.798851548701811,0.831632653061225,0.768367346938776
64.247311827957,0.79968227499451,0.800476779942092,0.798887770046928,0.831129707112971,0.768870292887029
65.2688172043011,0.799692138635644,0.800461972715565,0.798922304555722,0.830642504118616,0.769357495881384
66.2903225806452,0.799701550042699,0.800447844725621,0.798955255359778,0.830170316301703,0.769829683698297
67.3118279569892,0.79971053644151,0.800434355054732,0.798986717828288,0.829712460063898,0.770287539936102
68.3333333333333,0.799719123039713,0.800421465820719,0.799016780258707,0.829268292682927,0.770731707317073
69.3548387096774,0.79972733320363,0.800409141910506,0.799045524496754,0.828837209302326,0.771162790697674
70.3763440860215,0.799735188617323,0.800397350740724,0.799073026493923,0.828418640183346,0.771581359816654
71.3978494623656,0.799742709425854,0.80038606204212,0.799099356809588,0.828012048192771,0.771987951807229
72.4193548387097,0.799749914364505,0.800375247665099,0.799124581063911,0.827616926503341,0.772383073496659
73.4408602150538,0.799756820875525,0.800364881404068,0.799148760346981,0.827232796486091,0.772767203513909
74.4623655913979,0.799763445213742,0.80035493883853,0.799171951588953,0.826859205776173,0.773140794223827
75.4838709677419,0.799769802542261,0.800345397189128,0.799194207895393,0.826495726495727,0.773504273504274
76.505376344086,0.799775907019269,0.800336235187055,0.799215578851482,0.826141953619115,0.773858046380886
77.5268817204301,0.799781771876906,0.800327432955427,0.799236110798385,0.825797503467406,0.774202496532594
78.5483870967742,0.799787409493002,0.800318971901383,0.79925584708462,0.825462012320329,0.774537987679672
79.5698924731183,0.799792831456414,0.800310834617824,0.799274828295004,0.825135135135135,0.774864864864865
80.5913978494624,0.799798048626609,0.800303004793805,0.799293092459414,0.824816544362909,0.775183455637091
81.6129032258064,0.799803071188065,0.800295467132738,0.799310675243392,0.824505928853755,0.775494071146245
82.6344086021505,0.79980790869999,0.800288207277625,0.799327610122355,0.824202992843201,0.775797007156799
83.6559139784946,0.799812570141827,0.80028121174264,0.799343928541015,0.823907455012854,0.776092544987147
84.6774193548387,0.799817063954942,0.800274467850458,0.799359660059427,0.823619047619048,0.776380952380952
85.6989247311828,0.799821398080851,0.800267963674777,0.799374832486925,0.823337515683814,0.776662484316186
86.7204301075269,0.79982557999632,0.800261687987555,0.799389472005084,0.823062616243025,0.776937383756975
87.741935483871,0.799829616745624,0.800255630210523,0.799403603280725,0.822794117647059,0.777205882352941
88.7634408602151,0.799833514970221,0.800249780370572,0.79941724956987,0.822531798909752,0.777468201090248
89.7849462365591,0.799837280936079,0.800244129058687,0.799430432813472,0.822275449101797,0.777724550898204
90.8064516129032,0.799840920558864,0.800238667392081,0.799443173725647,0.82202486678508,0.77797513321492
91.8279569892473,0.799844439427178,0.800233386979276,0.79945549187508,0.821779859484778,0.778220140515222
92.8494623655914,0.799847842824022,0.800228279887844,0.799467405760199,0.821540243196294,0.778459756803706
93.8709677419355,0.799851135746628,0.800223338614606,0.79947893287865,0.821305841924399,0.778694158075601
94.8924731182796,0.799854322924811,0.80021855605805,0.799490089791572,0.821076487252125,0.778923512747875
95.9139784946236,0.799857408837956,0.800213925492807,0.799500892183106,0.82085201793722,0.77914798206278
96.9354838709677,0.799860397730766,0.800209440545991,0.799511354915541,0.82063227953411,0.77936772046589
97.9569892473118,0.799863293627856,0.800205095175263,0.799521492080449,0.820417124039517,0.779582875960483
98.9784946236559,0.799866100347311,0.800200883648466,0.799531317046156,0.820206409560022,0.779793590439978
100,0.799868821513272,0.800196800524714,0.79954084250183,0.82,0.78


==> angular_err_vs_N_2.txt <==
100,9.13581194392631
107,10.0590094833526
115,8.21438740627304
123,7.49305472551218
132,7.82697294582931
142,7.67909570343879
152,6.89286561172198
163,6.56849273603528
175,6.26535628969938
187,5.91254335311517
201,6.34653819522437
215,6.25842631522686
231,5.68352725918417
248,4.5562942293235
266,4.7595197757485
285,5.00116644985263
305,4.88548393417011
327,4.78895522952704
351,4.44384621950313
376,4.15617534806098
404,4.50516505647888
433,4.04088343276907
464,4.63411914772023
498,3.92739510305201
534,3.83389040143295
572,3.70877592500465
614,3.74719146604784
658,3.27677010111319
705,2.75927496738933
756,3.15474794663358
811,3.15203900883955
870,2.6498709472433
933,2.58096135661827
1000,2.7986068554074
1072,2.39963997529689
1150,2.62617207485825
1233,2.24127223315787
1322,2.23082686328432
1417,2.31946969512661
1520,1.89851416342907
1630,2.16240509749019
1748,2.05301550170168
1874,1.97885893017275
2009,1.91239032050468
2154,1.75766028463102
2310,1.70285031907905
2477,1.58138435704127
2656,1.57346618158054
2848,1.55367872933564
3054,1.47194068816941
3275,1.40786604843786
3511,1.29687972122281
3765,1.37236277236277
4037,1.35032359089541
4329,1.15147201638692
4642,1.10021696513187
4977,1.17973558784995
5337,1.03645362022489
5722,1.03257274331475
6136,1.05839926651363
6579,0.970017402474855
7055,1.05219279539225
7565,1.02237944672254
8111,0.895749303863667
8697,0.862544670659033
9326,0.886214661871572
10000,0.761384520812705
10723,0.792315767972679
11498,0.809786634129723
12328,0.779186579186579
13219,0.751189286274382
14175,0.653474421016968
15199,0.72756974379847
16298,0.607722032065121
17475,0.659324581040027
18738,0.63791878111824
20092,0.554117978461068
21544,0.501426541998357
23101,0.538153721924996
24771,0.529727937842301
26561,0.470770678885042
28480,0.493214876986151
30539,0.455258263372626
32745,0.456606570207654
35112,0.532940908597819
37649,0.455375328404596
40370,0.416588857160672
43288,0.377042841957747
46416,0.398835423178512
49770,0.324524116409753
53367,0.341125524896798
57224,0.353196320738868
61359,0.295799720142809
65793,0.299424948111127
70548,0.331860899403447
75646,0.307901067329251
81113,0.307161331504421
86975,0.282783874669511
93260,0.30364054421236
100000,0.265644233186781


==> data.txt <==
5,38.4767749432001,39.2498242878747,37.7037255985254
6,38.5015377099816,39.1415200701525,37.8615553498108
7,38.5206454777797,39.0669593698875,37.9743315856719
8,38.5357491774568,39.0124689053058,38.0590294496078
9,38.5479527989971,38.9708898699282,38.1250157280659
10,38.5580023164487,38.938110074792,38.1778945581054
11,38.5664136944916,38.9115981604899,38.2212292284933
12,38.5735528858421,38.8897100006328,38.2573957710514
13,38.5796856867213,38.8713309815948,38.2880403918478
14,38.5850093603301,38.8556785322709,38.3143401883893
15,38.5896731657335,38.8421869428452,38.3371593886218
16,38.593792005819,38.8304370485822,38.3571469630559
17,38.5974557096682,38.8201116243116,38.3747997950248
18,38.6007354806936,38.8109661467224,38.3905048146648
19,38.6036884637029,38.8028090798887,38.404567847517
20,38.6063610374914,38.7954882497694,38.4172338252133
21,38.608791227324,38.7888812199844,38.4287012346635
22,38.6110104988677,38.7828883613365,38.4391326363988
23,38.6130451103239,38.7774277742634,38.4486624463844
24,38.6149171442792,38.7724315106546,38.4574027779037
25,38.6166453041675,38.7678427228039,38.4654478855312
26,38.618245535537,38.7636134843874,38.4728775866865
27,38.6197315153872,38.7597031055734,38.4797599252011
28,38.6211150410796,38.7560768162464,38.4861532659128
29,38.6224063420249,38.7527047267784,38.4921079572715
30,38.6236143314348,38.7495610003875,38.4976676624821
31,38.6247468111443,38.7466231884575,38.502870433831
32,38.6258106393902,38.743871692562,38.5077495862183
33,38.6268118691222,38.7412893258719,38.5123344123724
34,38.6277558627058,38.7388609531613,38.5166507722504
35,38.6286473875832,38.7365731934498,38.5207215817166
36,38.6294906964763,38.7344141729226,38.5245672200301
37,38.6302895949683,38.732373318478,38.5282058714587
38,38.6310474987177,38.7304411843157,38.5316538131197
39,38.6317674821141,38.728609305555,38.5349256586732
40,38.6324523198312,38.7268700740909,38.5380345655714
41,38.6331045224566,38.7252166328431,38.5409924120702
42,38.6337263671611,38.7236427852944,38.5438099490278
43,38.6343199241924,38.7221429178001,38.5464969305847
44,38.6348870798437,38.7207119326127,38.5490622270747
45,38.6354295564305,38.7193451899359,38.5515139229252
46,38.6359489297208,38.7180384576186,38.5538594018229
47,38.6364466441894,38.7167878673399,38.5561054210389
48,38.6369240264072,38.715589876326,38.5582581764884
49,38.6373822968244,38.7144412338036,38.5603233598451
50,38.6378225801699,38.7133389515178,38.5623062088219
51,38.6382459146513,38.7122802777521,38.5642115515505
52,38.6386532601144,38.7112626743742,38.5660438458546
53,38.6390455052966,38.7102837965044,38.5678072140888
54,38.6394234742899,38.709341474464,38.5695054741159
55,38.6397879323117,38.7084336977092,38.5711421669142
56,38.6401395908681,38.7075586005024,38.5727205812337
57,38.6404791123839,38.706714449104,38.5742437756638
58,38.6408071143619,38.7058996303004,38.5757145984234
59,38.6411241731259,38.705112641108,38.5771357051438
60,38.6414308271963,38.7043520795153,38.5785095748773
61,38.6417275803385,38.7036166361424,38.5798385245346
62,38.6420149043219,38.7029050867144,38.5811247219294
63,38.6422932414193,38.7022162852565,38.5823701975822
64,38.6425630066764,38.701549157932,38.5835768554209
65,38.6428245899747,38.7009026974536,38.5847464824957
66,38.6430783579095,38.700275958006,38.5858807578129
67,38.6433246555026,38.6996680506263,38.586981260379
68,38.6435638077662,38.6990781389954,38.588049476537
69,38.6437961211318,38.6985054355974,38.5890868066661
70,38.6440218847594,38.6979491982106,38.5900945713081
71,38.6442413717373,38.6974087266971,38.5910740167775
72,38.6444548401829,38.6968833600611,38.5920263203046
73,38.6446625342547,38.6963724737515,38.5929525947578
74,38.6448646850831,38.6958754771838,38.5938538929824
75,38.6450615116278,38.6953918114617,38.5947312117939
76,38.6452532214684,38.6949209472799,38.5955854956568
77,38.6454400115339,38.6944623829912,38.5964176400766
78,38.6456220687773,38.6940156428227,38.5972284947318
79,38.6457995707991,38.6935802752292,38.598018866369
80,38.645972686425,38.69315585137,38.5987895214801
81,38.646141576241,38.6927419636996,38.5995411887825
82,38.6463063930899,38.6923382246618,38.6002745615181
83,38.6464672825326,38.6919442654792,38.600990299586
84,38.6466243832763,38.691559735029,38.6016890315236
85,38.6467778275734,38.6911842987993,38.6023713563476
86,38.6469277415925,38.6908176379179,38.6030378452672
87,38.6470742457643,38.6904594482491,38.6036890432794
88,38.6472174551037,38.6901094395518,38.6043254706556
89,38.6473574795114,38.689767334695,38.6049476243277
90,38.6474944240545,38.6894328689259,38.605555979183
91,38.6476283892296,38.6891057891863,38.6061509892729
92,38.6477594712086,38.688785853474,38.6067330889432
93,38.6478877620686,38.6884728302452,38.607302693892
94,38.6480133500079,38.6881664978561,38.6078602021596
95,38.6481363195476,38.6878666440387,38.6084059950564
96,38.6482567517217,38.6875730654108,38.6089404380326
97,38.648374724255,38.6872855670153,38.6094638814946
98,38.6484903117299,38.6870039618888,38.609976661571
99,38.6486035857442,38.6867280706559,38.6104791008326
100,38.6487146150585,38.6864577211479,38.6109715089691


==> post.txt <==
34,1.66951407798812e-08,3.58983038595283e-52,8.5345040887937e-102
34.007007007007,1.77982097006568e-08,5.17972823812493e-52,1.72595464925883e-101
34.014014014014,1.89719975561541e-08,7.46955516636326e-52,3.48674349391916e-101
34.021021021021,2.02208918255182e-08,1.07655745740016e-51,7.03639367873997e-101
34.028028028028,2.15495425380328e-08,1.55072357297082e-51,1.41846868867487e-100
34.035035035035,2.29628773651594e-08,2.23247320401739e-51,2.8564646409537e-100
34.042042042042,2.44661175416815e-08,3.21212769882071e-51,5.74615594550968e-100
34.0490490490491,2.60647946589956e-08,4.61906445065626e-51,1.15468999436515e-99
34.0560560560561,2.77647683759198e-08,6.6384991559298e-51,2.31788997710735e-99
34.0630630630631,2.95722450946096e-08,9.53543345919741e-51,4.64793060130083e-99
34.0700700700701,3.14937976513929e-08,1.36888075927761e-50,9.31034633817041e-99
34.0770770770771,3.35363860747907e-08,1.96401786052382e-50,1.86299377964359e-98
34.0840840840841,3.57073794655932e-08,2.8163062023626e-50,3.72388551865784e-98
34.0910910910911,3.80145790562481e-08,4.03616512980651e-50,7.4356778879531e-98
34.0980980980981,4.04662425101132e-08,5.78112802047879e-50,1.48314675883612e-97
34.1051051051051,4.30711095229181e-08,8.27581634670785e-50,2.9552006967404e-97
34.1121121121121,4.58384287936895e-08,1.18403268120511e-49,5.88205539817084e-97
34.1191191191191,4.8777986432875e-08,1.69305518243675e-49,1.16952766386095e-96
34.1261261261261,5.1900135881557e-08,2.41954167105819e-49,2.32290328591649e-96
34.1331331331331,5.52158294166693e-08,3.45580842266323e-49,4.60883309249135e-96
34.1401401401401,5.87366513219508e-08,4.93310957114314e-49,9.13461058759542e-96
34.1471471471472,6.24748528081332e-08,7.03795371192012e-49,1.8085406829745e-95
34.1541541541542,6.64433887689941e-08,1.00352127142345e-48,3.57689092592176e-95
34.1611611611612,7.0655956464479e-08,1.43008312426899e-48,7.06679125795717e-95
34.1681681681682,7.51270362262823e-08,2.0368098877139e-48,1.39469088793307e-94
34.1751751751752,7.98719342856059e-08,2.89930705189629e-48,2.74962064778421e-94
34.1821821821822,8.49068278272837e-08,4.12470054799897e-48,5.41510268196838e-94
34.1891891891892,9.02488123790529e-08,5.8646908398714e-48,1.06531905036163e-93
34.1961961961962,9.59159516506826e-08,8.33397701948439e-48,2.09359057278946e-93
34.2032032032032,1.01927329941471e-07,1.18362448877088e-47,4.11000983374171e-93
34.2102102102102,1.08303107240697e-07,1.68008031787771e-47,8.05996204222029e-93
34.2172172172172,1.15064577152379e-07,2.38342009054511e-47,1.57892733405053e-92
34.2242242242242,1.22234227777268e-07,3.37929097195676e-47,3.08979939317177e-92
34.2312312312312,1.29835805699103e-07,4.78856086366636e-47,6.04000641783812e-92
34.2382382382382,1.37894383218673e-07,6.78170443100478e-47,1.1794607021394e-91
34.2452452452452,1.46436428993099e-07,9.59902487985449e-47,2.30074502797698e-91
34.2522522522523,1.55489882242488e-07,1.35790623085816e-46,4.48324458872506e-91
34.2592592592593,1.6508423069116e-07,1.9198479758056e-46,8.72680517448597e-91
34.2662662662663,1.7525059242188e-07,2.71280317868833e-46,1.69690299969178e-90
34.2732732732733,1.86021801824883e-07,3.83110547155049e-46,3.29607910761128e-90
34.2802802802803,1.97432499835974e-07,5.40734774147532e-46,6.39553809832714e-90
34.2872872872873,2.0951922866203e-07,7.62779214409864e-46,1.23963945941046e-89
34.2942942942943,2.22320531204277e-07,1.07539435174929e-45,2.40022809014058e-89
34.3013013013013,2.35877055395545e-07,1.51527337997058e-45,4.64246287448475e-89
34.3083083083083,2.50231663682205e-07,2.13387300304147e-45,8.96980808070326e-89
34.3153153153153,2.65429547881341e-07,3.00331211435075e-45,1.73123742342928e-88
34.3223223223223,2.81518349668005e-07,4.22461057415439e-45,3.33786574064421e-88
34.3293293293293,2.98548286942893e-07,5.939189762273e-45,6.42865073540783e-88
34.3363363363363,3.16572286351789e-07,8.34491694461869e-45,1.23682859317437e-87
34.3433433433433,3.35646122236903e-07,1.1718475703214e-44,2.37704773392099e-87
34.3503503503504,3.55828562307047e-07,1.64465386021998e-44,4.56357269584023e-87
34.3573573573574,3.7718152033456e-07,2.30691803475128e-44,8.7520685402127e-87
34.3643643643644,3.99770216190269e-07,3.23403027833158e-44,1.67669896860598e-86
34.3713713713714,4.23663343546126e-07,4.53116891345044e-44,3.20876651859262e-86
34.3783783783784,4.48933245589452e-07,6.34498598355021e-44,6.13422573878436e-86
34.3853853853854,4.75656099099388e-07,8.87984361839385e-44,1.17143983956351e-85
34.3923923923924,5.03912107259921e-07,1.24203603153459e-43,2.23469783621739e-85
34.3993993993994,5.33785701594815e-07,1.73627011626951e-43,4.25849550274769e-85
34.4064064064064,5.65365753416513e-07,2.42579778671742e-43,8.106476470817e-85
34.4134134134134,5.98745795220481e-07,3.38724102902175e-43,1.54151087325584e-84
34.4204204204204,6.34024252440717e-07,4.72706744837904e-43,2.92819216363484e-84
34.4274274274274,6.71304686027832e-07,6.59313062802584e-43,5.55636868057269e-84
34.4344344344344,7.10696046311192e-07,9.19063960821511e-43,1.05322465666769e-83
34.4414414414414,7.52312938639411e-07,1.28042445067904e-42,1.99429521124441e-83
34.4484484484485,7.96275901286967e-07,1.78285629390336e-42,3.77221401541341e-83
34.4554554554555,8.42711696171311e-07,2.48103486493185e-42,7.12757235719922e-83
34.4624624624625,8.91753612911752e-07,3.45067085999583e-42,1.34531926527821e-82
34.4694694694695,9.43541786797028e-07,4.79654294563613e-42,2.53657371375565e-82
34.4764764764765,9.98223531247578e-07,6.66357455831846e-42,4.77758031732199e-82
34.4834834834835,1.05595368539693e-06,9.25209961763554e-42,8.98890670043137e-82
34.4904904904905,1.11689497739616e-06,1.28388890303258e-41,1.68944515944956e-81
34.4974974974975,1.18121840411121e-06,1.78060950683262e-41,3.17190125510616e-81
34.5045045045045,1.24910362791099e-06,2.46810720342554e-41,5.94885709311438e-81
34.5115115115115,1.32073939121675e-06,3.41911282488232e-41,1.11451447845491e-80
34.5185185185185,1.3963239495648e-06,4.73387642406676e-41,2.08581688116254e-80
34.5255255255255,1.4760655239497e-06,6.55050021240455e-41,3.8994639514696e-80
34.5325325325325,1.56018277320142e-06,9.05912117373923e-41,7.28235580326494e-80
34.5395395395395,1.64890528724388e-06,1.25213662648955e-40,1.35855465270708e-79
34.5465465465466,1.74247410206719e-06,1.72970248134547e-40,2.53174845807455e-79
34.5535535535536,1.84114223727459e-06,2.38805941355541e-40,4.71305163515342e-79
34.5605605605606,1.94517525712208e-06,3.29513239245858e-40,8.7643967473611e-79
34.5675675675676,2.05485185599752e-06,4.54417054858516e-40,1.62809608360733e-78
34.5745745745746,2.17046446928263e-06,6.26311493891738e-40,3.02117713719513e-78
34.5815815815816,2.29231991062047e-06,8.62740404379387e-40,5.60028961304357e-78
34.5885885885886,2.42074003662607e-06,1.18774683498366e-39,1.03700991088202e-77
34.5955955955956,2.55606244011262e-06,1.63426171188471e-39,1.91819800342319e-77
34.6026026026026,2.69864117293912e-06,2.24736339043021e-39,3.54439449552183e-77
34.6096096096096,2.84884749963576e-06,3.08872299463566e-39,6.54227427787757e-77
34.6166166166166,3.00707068300896e-06,4.24266338375834e-39,1.2062949256431e-76
34.6236236236236,3.17371880290124e-06,5.82441266261433e-39,2.22185799130634e-76
34.6306306306306,3.34921960946797e-06,7.99134053422581e-39,4.0880586919292e-76
34.6376376376376,3.53402141218822e-06,1.09582465731192e-38,7.51373646276674e-76
34.6446446446447,3.72859400601823e-06,1.50181494342056e-38,1.37953521374887e-75
34.6516516516517,3.9334296360876e-06,2.05705398058115e-38,2.53015777096156e-75
34.6586586586587,4.14904400235621e-06,2.81597543222214e-38,4.63554049837656e-75
34.6656656656657,4.37597730575328e-06,3.8527065595054e-38,8.48381334631688e-75
34.6726726726727,4.6147953373024e-06,5.2681349662596e-38,1.55102844730842e-74
34.6796796796797,4.86609061187006e-06,7.1994900316202e-38,2.83260709621518e-74
34.6866866866867,5.13048354815316e-06,9.83332628692851e-38,5.16762292232375e-74
34.6936936936937,5.40862369654954e-06,1.3423106337065e-37,9.41744687944356e-74
34.7007007007007,5.70119101677225e-06,1.83129988637053e-37,1.71440495317882e-73
34.7077077077077,6.00889720686502e-06,2.49700697443532e-37,3.11767974343359e-73
34.7147147147147,6.33248708558748e-06,3.40278009271752e-37,5.66353291668379e-73
34.7217217217217,6.67274003000206e-06,4.6344888796146e-37,1.02773507967001e-72
34.7287287287287,7.03047147030015e-06,6.30846402022981e-37,1.86299950894999e-72
34.7357357357357,7.40653444380172e-06,8.58221190271951e-37,3.37351070928924e-72
34.7427427427427,7.80182121028945e-06,1.16688658076611e-36,6.10223914263067e-72
34.7497497497498,8.21726493083157e-06,1.58566652715974e-36,1.10264094553527e-71
34.7567567567568,8.65384141222454e-06,2.15351977732453e-36,1.99029180334783e-71
34.7637637637638,9.11257091940532e-06,2.9230729614343e-36,3.58869975179897e-71
34.7707707707708,9.59452005815329e-06,3.96537463292707e-36,6.46390865950999e-71
34.7777777777778,1.01008037304628e-05,5.37628845002661e-36,1.16303021536879e-70
34.7847847847848,1.06325871651397e-05,7.2850856217594e-36,2.09037628706938e-70
34.7917917917918,1.11910880259638e-05,9.86598640507847e-36,3.75314732806758e-70
34.7987987987988,1.17775786003839e-05,1.33536537313268e-35,6.73138468629373e-70
34.8058058058058,1.23933880710384e-05,1.80639800949143e-35,1.20600983048828e-69
34.8128128128128,1.30399048731332e-05,2.44219597623596e-35,2.15841479884468e-69
34.8198198198198,1.37185791403872e-05,3.29990394702755e-35,3.85883831213886e-69
34.8268268268268,1.443092524255e-05,4.45631416202681e-35,6.89153312391317e-69
34.8338338338338,1.51785244172885e-05,6.01456202786682e-35,1.22945515854565e-68
34.8408408408408,1.59630274997519e-05,8.11308291714506e-35,2.19102384210848e-68
34.8478478478479,1.67861577527879e-05,1.09375867812838e-34,3.90048904763447e-68
34.8548548548549,1.76497138010317e-05,1.4737057979297e-34,6.93631098849801e-68
34.8618618618619,1.85555726723441e-05,1.98451208409222e-34,1.23218401239291e-67
34.8688688688689,1.95056929496457e-05,2.670855368994e-34,2.18655339463424e-67
34.8758758758759,2.05021180370825e-05,3.59253207202637e-34,3.87598505849885e-67
34.8828828828829,2.15469795436172e-05,4.82952689695517e-34,6.8634358062366e-67
34.8898898898899,2.26425007879555e-05,6.48876683619048e-34,1.21405543575171e-66
34.8968968968969,2.37910004285159e-05,8.71311377691079e-34,2.14522527190394e-66
34.9039039039039,2.4994896222093e-05,1.16933306596976e-33,3.78655894249256e-66
34.9109109109109,2.62567089153709e-05,1.56839950907366e-33,6.67657841460685e-66
34.9179179179179,2.75790662729288e-05,2.10246501830476e-33,1.17598176432129e-65
34.9249249249249,2.89647072461793e-05,2.81678997019644e-33,2.06911489255574e-65
34.9319319319319,3.0416486287233e-05,3.77167055595803e-33,3.63668761245032e-65
34.9389389389389,3.19373778119459e-05,5.04738727191759e-33,6.38505650002364e-65
34.9459459459459,3.35304808163074e-05,6.75076652986871e-33,1.11985252627259e-64
34.952952952953,3.51990236511481e-05,9.02387612103093e-33,1.96197853198726e-64
34.95995995996,3.69463689592891e-05,1.20555416924254e-32,3.43372081285673e-64
34.966966966967,3.87760187796708e-05,1.60965904681135e-32,6.00306449256562e-64
34.973973973974,4.06916198235436e-05,2.14800166485856e-32,1.04837901980273e-63
34.980980980981,4.26969689271985e-05,2.86476418364751e-32,1.82894608299414e-63
34.987987987988,4.47960186866388e-05,3.81853417148779e-32,3.18728382793733e-63
34.994994994995,4.69928832782279e-05,5.08695640039792e-32,5.54852843537714e-63
35.002002002002,4.92918444717917e-05,6.77287207511446e-32,9.64877366409506e-63
35.009009009009,5.16973578400937e-05,9.01241633915588e-32,1.67611430941755e-62
35.016016016016,5.42140591704067e-05,1.1985692414101e-31,2.90852195115732e-62
35.023023023023,5.68467710843925e-05,1.59308339734543e-31,5.04171440679933e-62
35.03003003003,5.96005098698307e-05,2.11625203433849e-31,8.73014194099912e-62
35.037037037037,6.24804925320019e-05,2.80963401498467e-31,1.51008545045423e-61
35.044044044044,6.54921440685693e-05,3.72808318804333e-31,2.60926916363097e-61
35.0510510510511,6.8641104974741e-05,4.94395954992827e-31,4.50374057671324e-61
35.0580580580581,7.1933238984236e-05,6.55266080367031e-31,7.76542023301339e-61
35.0650650650651,7.53746410516643e-05,8.67988403764533e-31,1.33749958875796e-60
35.0720720720721,7.89716455829378e-05,1.1491153035965e-30,2.30122686248382e-60
35.0790790790791,8.27308349190938e-05,1.52043107190984e-30,3.95514383770965e-60
35.0860860860861,8.66590480806691e-05,2.01058898726449e-30,6.79050674436858e-60
35.0930930930931,9.07633897773519e-05,2.65725535186895e-30,1.16460628342158e-59
35.1001001001001,9.50512396912079e-05,3.50991583125726e-30,1.99523061632412e-59
35.1071071071071,9.95302620378121e-05,4.63354651561651e-30,3.41463340825092e-59
35.1141141141141,0.000104208415413301,6.11341331564376e-30,5.83756956828432e-59
35.1211211211211,0.000109093962933989,8.06134279062924e-30,9.96912493896932e-59
35.1281281281281,0.000114195482673029,1.06239106911269e-29,1.70066580713362e-58
35.1351351351351,0.000119521878403428,1.3993128364208e-29,2.89813010965305e-58
35.1421421421421,0.000125082390653425,1.8420380736859e-29,4.93348397272103e-58
35.1491491491492,0.000130886608079005,2.42345944972811e-29,8.38931486290259e-58
35.1561561561562,0.000136944479164384,3.18659063444194e-29,1.42506995330296e-57
35.1631631631632,0.000143266324252713,4.18764781117821e-29,2.41814742609509e-57
35.1701701701702,0.000149862847918438,5.50005931094886e-29,4.0988899187221e-57
35.1771771771772,0.000156745151684512,7.21967982331739e-29,6.94043370254724e-57
35.1841841841842,0.000163924747094412,9.47156705140306e-29,1.17393439322698e-56
35.1911911911912,0.000171413569144347,1.24187837864216e-28,1.98352596838158e-56
35.1981981981982,0.00017922399008333,1.62738239952653e-28,3.34787156576571e-56
35.2052052052052,0.0001873688335875,2.13134363908396e-28,5.64464335896034e-56
35.2122122122122,0.000195861389318488,2.78978443196262e-28,9.50694612755176e-56
35.2192192192192,0.000204715427868698,3.64956510451169e-28,1.59949302928651e-55
35.2262262262262,0.000213945216104358,4.77160930938804e-28,2.68819302780102e-55
35.2332332332332,0.000223565532911952,6.23507848843892e-28,4.51310372743726e-55
35.2402402402402,0.000233591685355223,8.14277156383389e-28,7.56879832018538e-55
35.2472472472473,0.000244039525249943,1.06281053278714e-27,1.26798842867669e-54
35.2542542542543,0.000254925466164474,1.38641329119512e-27,2.12197554030164e-54
35.2612612612613,0.000266266500851514,1.80751884854632e-27,3.54733471821538e-54
35.2682682682683,0.000278080219119563,2.35519140377248e-27,5.92380378078864e-54
35.2752752752753,0.000290384826150225,3.06706390254909e-27,9.88179512738263e-54
35.2822822822823,0.000303199161269457,3.99183589655837e-27,1.64667426998253e-53
35.2892892892893,0.000316542717178452,5.19249114361046e-27,2.74104529827644e-53
35.2962962962963,0.000330435659650838,6.75043987608675e-27,4.55786410240331e-53
35.3033033033033,0.000344898847704165,8.7708482994584e-27,7.57082424750588e-53
35.3103103103103,0.000359953854252229,1.13894915236209e-26,1.25620806264256e-52
35.3173173173173,0.000375622987242369,1.47815601613861e-26,2.08217196723719e-52
35.3243243243243,0.000391929311289656,1.9172970829979e-26,3.44753121704552e-52
35.3313313313313,0.000408896669804811,2.48548838292529e-26,5.70212061973343e-52
35.3383383383383,0.00042654970763511,3.22023263359637e-26,9.42109015476844e-52
35.3453453453453,0.00044491389421205,4.1698067918273e-26,1.55490003705006e-51
35.3523523523524,0.000464015547217151,5.39632114769758e-26,2.56354136336749e-51
35.3593593593594,0.000483881856774214,6.97963651236456e-26,4.22196581864469e-51
35.3663663663664,0.000504540910166465,9.02237721375096e-26,6.94585338437729e-51
35.3733733733734,0.000526021717091721,1.16563426259383e-25,1.14149237047784e-50
35.3803803803804,0.00054835423545565,1.50507025124943e-25,1.87394527425155e-50
35.3873873873874,0.000571569397706017,1.942246623634e-25,3.07310409347036e-50
35.3943943943944,0.000595699137722395,2.50498487699301e-25,5.03424215685307e-50
35.4014014014014,0.000620776418252282,3.22893248698816e-25,8.23810615728051e-50
35.4084084084084,0.000646835258910567,4.15973761421877e-25,1.34665734455286e-49
35.4154154154154,0.000673910764737315,5.35582058278823e-25,2.19898997458492e-49
35.4224224224224,0.0007020391553187,6.89190378708715e-25,3.58695400073004e-49
35.4294294294294,0.000731257794480797,8.86350489222821e-25,5.84473419314404e-49
35.4364364364364,0.000761605220549551,1.13926527917215e-24,9.51349534685033e-49
35.4434434434434,0.000793121177188411,1.4635154737845e-24,1.54686292199772e-48
35.4504504504505,0.000825846644807725,1.87898300763125e-24,2.51246436678027e-48
35.4574574574575,0.000859823872556245,2.41102357754987e-24,4.07647085634943e-48
35.4644644644645,0.00089509641088615,3.09195472804304e-24,6.60701220785976e-48
35.4714714714715,0.000931709144704477,3.96294325027122e-24,1.06970050520019e-47
35.4784784784785,0.000969708327095838,5.07639761513937e-24,1.73003784775401e-47
35.4854854854855,0.00100914161363992,6.4989987658467e-24,2.79502248960954e-47
35.4924924924925,0.00105005809729373,8.31553730226283e-24,4.51077636177807e-47
35.4994994994995,0.00109250834386434,1.06337687052384e-23,7.27199479500744e-47
35.5065065065065,0.00113654442805288,1.35905530184598e-23,1.17109488658393e-46
35.5135135135135,0.00118221997007731,1.73596141462993e-23,1.883939099061e-46
35.5205205205205,0.00122959017287768,2.21613401416235e-23,3.02745621951652e-46
35.5275275275275,0.0012787118598693,2.82751539254742e-23,4.85987510333803e-46
35.5345345345345,0.00132964351328713,3.60551192612758e-23,7.79306964589078e-46
35.5415415415415,0.00138244531308372,4.59496162825389e-23,1.24832654891905e-45
35.5485485485486,0.00143717917637796,5.85261329167022e-23,1.99748738180405e-45
35.5555555555556,0.00149390879746504,7.45024836674223e-23,3.19283192906266e-45
35.5625625625626,0.00155269968837953,9.47860985264074e-23,5.09805169256843e-45
35.5695695695696,0.00161361921997154,1.20523438468599e-22,8.13146062038303e-45
35.5765765765766,0.00167673666355394,1.53162110341975e-22,1.29559430634375e-44
35.5835835835836,0.00174212323303091,1.94528897900152e-22,2.06208054885076e-44
35.5905905905906,0.00180985212757789,2.46927728409508e-22,3.278523761974e-44
35.5975975975976,0.00187999857479602,3.13262594140683e-22,5.20699485779878e-44
35.6046046046046,0.00195263987439093,3.9719169276299e-22,8.26098917290387e-44
35.6116116116116,0.00202785544230296,5.03320599229253e-22,1.3092212213137e-43
35.6186186186186,0.00210572685532898,6.374442071457e-22,2.07266964282737e-43
35.6256256256256,0.00218633789619389,8.06849570045e-22,3.27780559452952e-43
35.6326326326326,0.0022697745990691,1.0206947436961e-21,5.17812274501318e-43
35.6396396396396,0.00235612529550803,1.29048241748508e-21,8.17141977350666e-43
35.6466466466467,0.00244548066081404,1.63065169516642e-21,1.2881271112633e-42
35.6536536536537,0.00253793376077446,2.05931705239909e-21,2.02841086622239e-42
35.6606606606607,0.0026335800988087,2.59919051841393e-21,3.19072321214301e-42
35.6676676676677,0.0027325176634402,3.2787318180025e-21,5.01369971575509e-42
35.6746746746747,0.0028348469761293,4.13358196055779e-21,7.86979608102784e-42
35.6816816816817,0.0029406711394179,5.20834905193841e-21,1.2339699957553e-41
35.6886886886887,0.00305009588536912,6.55883152618459e-21,1.93277664668268e-41
35.6956956956957,0.0031632296242771,8.25478426819711e-21,3.02408975203853e-41
35.7027027027027,0.00328018349364465,1.03833581188077e-20,4.72654295513128e-41
35.7097097097097,0.00340107140735127,1.30533741054714e-20,7.37952580840316e-41
35.7167167167167,0.00352601010504827,1.64006317679849e-20,1.1509307812498e-40
35.7237237237237,0.00365511920172685,2.05944977798373e-20,1.79310551210347e-40
35.7307307307307,0.00378852123740339,2.584607871018e-20,2.79060498303422e-40
35.7377377377377,0.00392634172692112,3.24183526787643e-20,4.338371647214e-40
35.7447447447448,0.00406870920986852,4.06387218217508e-20,6.73737929321765e-40
35.7517517517518,0.00421575530050316,5.09145545738633e-20,1.04517999063394e-39
35.7587587587588,0.00436761473771345,6.37524182400259e-20,1.61967175921304e-39
35.7657657657658,0.00452442543496917,7.97818636534178e-20,2.50725643816219e-39
35.7727727727728,0.00468632853019249,9.97848214999216e-20,3.87709382896288e-39
35.7797797797798,0.00485346843556342,1.2473191229525e-19,5.98893593406047e-39
35.7867867867868,0.00502599288718689,1.5582726880553e-19,9.24120940591983e-39
35.7937937937938,0.00520405299459366,1.94563832989561e-19,1.42443859624159e-38
35.8008008008008,0.00538780329001535,2.42791533852411e-19,2.19328172367547e-38
35.8078078078078,0.00557740177743286,3.02801295637347e-19,3.37350114061927e-38
35.8148148148148,0.0057730099813274,3.77428489180095e-19,5.18326062181028e-38
35.8218218218218,0.00597479299506118,4.70180248998533e-19,7.95538063054318e-38
35.8288288288288,0.00618291952891581,5.85392066566688e-19,1.21970443215861e-37
35.8358358358358,0.00639756195766758,7.28420274631579e-19,1.86803044622116e-37
35.8428428428428,0.00661889636769464,9.05878504831174e-19,2.85791295840147e-37
35.8498498498499,0.00684710260356002,1.12592798752196e-18,4.36766914590882e-37
35.8568568568569,0.00708236431397919,1.39863373689867e-18,6.66785496678514e-37
35.8638638638639,0.00732486899720807,1.73640130829321e-18,1.01685311366436e-36
35.8708708708709,0.00757480804568395,2.15451202729724e-18,1.54905185319163e-36
35.8778778778779,0.00783237678996713,2.67177849244065e-18,2.35727001790571e-36
35.8848848848849,0.00809777454187915,3.31134688901923e-18,3.58334267992659e-36
35.8918918918919,0.00837120463675208,4.10167839562638e-18,5.44130380223255e-36
35.8988988988989,0.00865287447476545,5.07774892746337e-18,8.25378625180478e-36
35.9059059059059,0.00894299556138138,6.28251489554451e-18,1.250659428878e-35
35.9129129129129,0.00924178354662822,7.76870286927485e-18,1.89304307100212e-35
35.9199199199199,0.00954945826339408,9.60099338438879e-18,2.86231553578909e-35
35.9269269269269,0.0098662437644332,1.18586840692556e-17,4.32324739563711e-35
35.9339339339339,0.01019236835831,1.46389353084893e-17,6.52286254389236e-35
35.9409409409409,0.010528064643848,1.80607234461808e-17,9.83109542894283e-35
35.947947947948,0.0108735695434081,2.22696528215274e-17,1.48013433407141e-34
35.954954954955,0.0112291243346415,2.74438096292337e-17,2.22605494434931e-34
35.961961961962,0.0115949746806784,3.38008787950349e-17,3.34430702489189e-34
35.968968968969,0.0119713706589218,4.16067910730034e-17,5.01893888070709e-34
35.975975975976,0.0123585667880457,5.11862229238501e-17,7.52407587845435e-34
35.982982982983,0.0127568220533209,6.29353383490601e-17,1.12675607836248e-33
35.98998998999,0.0131663999302228,7.73372418790787e-17,1.68555188371812e-33
35.996996996997,0.0135875684060899,9.49807080749565e-17,2.51877748921019e-33
36.004004004004,0.0140205999998194,1.16582868306259e-16,3.75987090011474e-33
36.011011011011,0.0144657717797562,1.43016674016031e-16,5.60649584291858e-33
36.018018018018,0.0149233653791543,1.75344121659395e-16,8.35113504924529e-33
36.025025025025,0.0153936670098122,2.14856423336635e-16,1.2426102451977e-32
36.032032032032,0.0158769674732681,2.63122545208531e-16,1.84696966918197e-32
36.039039039039,0.0163735621696323,3.22047820576587e-16,2.74233178371818e-32
36.046046046046,0.0168837511042069,3.93944685122693e-16,4.06738816537568e-32
36.0530530530531,0.0174078388914374,4.81617988646257e-16,6.02624277374335e-32
36.0600600600601,0.0179461347564402,5.88467823624535e-16,8.91893494471511e-32
36.0670670670671,0.0184989525336947,7.18613390646554e-16,1.31860502914618e-31
36.0740740740741,0.0190666106632635,8.77042112340424e-16,1.94738494622099e-31
36.0810810810811,0.0196494321839337,1.06978903131248e-15,2.87292459988118e-31
36.0880880880881,0.0202477447237547,1.30415250911296e-15,4.23381596692425e-31
36.0950950950951,0.0208618804873012,1.58895341099244e-15,6.23268306743062e-31
36.1021021021021,0.021492176240105,1.93484635064224e-15,9.1654421229955e-31
36.1091091091091,0.0221389732898647,2.35469321977465e-15,1.3463782702426e-30
36.1161161161161,0.0228026174644131,2.86401118900871e-15,1.97567751346354e-30
36.1231231231231,0.02348345908642,3.48150969371678e-15,2.89601161062939e-30
36.1301301301301,0.0241818529448233,4.22973368029915e-15,4.24052677065703e-30
36.1371371371371,0.024898158262409,5.13583366097485e-15,6.20261148143687e-30
36.1441441441441,0.0256327386604256,6.23248700312555e-15,9.0628459336914e-30
36.1511511511512,0.0263859621189583,7.55899946877008e-15,1.32278680680979e-29
36.1581581581582,0.0271582009341955,9.16262145071023e-15,1.92863632197513e-29
36.1651651651652,0.0279498316713289,1.11001197707218e-14,2.80896318927991e-29
36.1721721721722,0.0287612351141265,1.34396534911708e-14,4.08673958048641e-29
36.1791791791792,0.0295927962100705,1.62630111441419e-14,5.93940691298494e-29
36.1861861861862,0.0304449040119466,1.96682773496798e-14,8.6227220397505e-29
36.1931931931932,0.031317951614867,2.37730092487357e-14,1.25049187270963e-28
36.2002002002002,0.0322123360895799,2.87180178571071e-14,1.81155920193611e-28
36.2072072072072,0.0331284584111831,3.4671866723833e-14,2.62155727574024e-28
36.2142142142142,0.0340667233836687,4.18362206171601e-14,3.78966936979116e-28
36.2212212212212,0.035027539560213,5.04522008694914e-14,5.47240756515793e-28
36.2282282282282,0.036011319158724,6.08079321058014e-14,7.89388291065295e-28
36.2352352352352,0.0370184779729596,7.32474980819725e-14,1.1374650176691e-27
36.2422422422422,0.0380494352793442,8.8181563063522e-14,1.63727085583438e-27
36.2492492492493,0.0391046137387291,1.06099960583411e-13,2.3541716078511e-27
36.2562562562563,0.0401844392936842,1.27586604618575e-13,3.38135523420027e-27
36.2632632632633,0.0412893410608793,1.53337140520508e-13,4.85152825555931e-27
36.2702702702703,0.0424197512188949,1.84179825953892e-13,6.95346715064885e-27
36.2772772772773,0.0435761048906848,2.21100217355652e-13,9.95541379442862e-27
36.2842842842843,0.0447588400216452,2.65270337077161e-13,1.42381079743337e-26
36.2912912912913,0.0459683972522421,3.18083112711919e-13,2.03413745194094e-26
36.2982982982983,0.0472052197859588,3.81193015960702e-13,2.90297535271992e-26
36.3053053053053,0.0484697532518624,4.56563986710081e-13,4.13848542942983e-26
36.3123123123123,0.049762445562232,5.46525912612753e-13,5.89351689204186e-26
36.3193193193193,0.0510837467652222,6.53841149391687e-13,8.3838335198471e-26
36.3263263263263,0.052434108891608,7.81782817239216e-13,1.19136753369295e-25
36.3333333333333,0.0538139857973272,9.3422689968374e-13,1.69115677031298e-25
36.3403403403403,0.0552238329998758,1.11576050929724e-12,2.39804296496264e-25
36.3473473473474,0.0566641075100628,1.33180907739421e-12,3.39676127666129e-25
36.3543543543544,0.0581352676580325,1.58878568054705e-12,4.80626881499747e-25
36.3613613613614,0.0596377729141346,1.89426624523347e-12,6.79338214066719e-25
36.3683683683684,0.0611720837046585,2.25719498444046e-12,9.59177495267599e-25
36.3753753753754,0.0627386612217741,2.68812512933864e-12,1.35284130436224e-24
36.3823823823824,0.0643379672286705,3.19950084015525e-12,1.90602967549991e-24
36.3893893893894,0.065970463858673,3.80598712937766e-12,2.68254726176397e-24
36.3963963963964,0.0676366134101548,4.52485572803473e-12,3.7713776084299e-24
36.4034034034034,0.0693368781343986,5.37643609205138e-12,5.29648268938914e-24
36.4104104104104,0.0710717200200194,6.3846422081812e-12,7.43036230188754e-24
36.4174174174174,0.072841600570533,7.5775875447956e-12,1.04127947697542e-23
36.4244244244244,0.0746469805775912,8.9883024357726e-12,1.45767096682974e-23
36.4314314314314,0.0764883198886598,1.06555704222961e-11,2.03838665150932e-23
36.4384384384384,0.0783660771695405,1.26249026528202e-11,2.84740005208894e-23
36.4454454454455,0.0802807096610932,1.49496723998658e-11,3.97324422715441e-23
36.4524524524525,0.0822326729320006,1.76924351559117e-11,5.53830507854792e-23
36.4594594594595,0.0842224206255355,2.09264636728291e-11,7.71157918827577e-23
36.4664664664665,0.0862504042012784,2.47375317933592e-11,1.07261679909086e-22
36.4734734734735,0.0883170726724924,2.92259860578234e-11,1.49032395555512e-22
36.4804804804805,0.0904228723375998,3.45091499570723e-11,2.06848119836414e-22
36.4874874874875,0.0925682465080214,4.07241124400631e-11,2.86785554468643e-22
36.4944944944945,0.0947536352300772,4.80309599929294e-11,3.97189497703258e-22
36.5015015015015,0.0969794750025919,5.6616520420904e-11,5.49506739404552e-22
36.5085085085085,0.0992461984903217,6.6698696531747e-11,7.59421806052996e-22
36.5155155155155,0.101554234232212,7.85314794035322e-11,1.04840206718725e-21
36.5225225225225,0.103904006345367,9.24107440402408e-11,1.44579737068766e-21
36.5295295295295,0.106295934225167,1.0868094514957e-10,1.99168999166257e-21
36.5365365365365,0.108730432240507,1.27742847787902e-10,2.74075863778189e-21
36.5435435435435,0.11120790942505,1.50062447002273e-10,3.76751138840739e-21
36.5505505505506,0.11372876916509,1.76181252594629e-10,5.17336451129107e-21
36.5575575575576,0.116293408882706,2.067281401937e-10,7.09620740836286e-21
36.5645645645646,0.118902219715904,2.42432998197539e-10,9.72331216024093e-21
36.5715715715716,0.121555586194535,2.84142432442973e-10,1.33087373933087e-20
36.5785785785786,0.124253885913353,3.32837826967089e-10,1.81967644523862e-20
36.5855855855856,0.126997489201464,3.89656100689966e-10,2.48534208384963e-20
36.5925925925926,0.129786758788399,4.55913546706334e-10,3.39088333965297e-20
36.5995995995996,0.132622049467954,5.33133193941655e-10,4.62140670114516e-20
36.6066066066066,0.135503707758676,6.23076190851633e-10,6.2917316238865e-20
36.6136136136136,0.138432071561131,7.27777778576339e-10,8.55659229758899e-20
36.6206206206206,0.141407469814698,8.49588497439436e-10,1.16242818517688e-19
36.6276276276276,0.14443022214951,9.91221356700184e-10,1.57748797892928e-19
36.6346346346346,0.147500638538499,1.15580579479162e-09,2.13845744203271e-19
36.6416416416416,0.150619018946259,1.34694936645569e-09,2.895808132924e-19
36.6486486486487,0.153785652976871,1.56880821625785e-09,3.91718033881449e-19
36.6556556556557,0.157000819519952,1.82616753625325e-09,5.29312257682427e-19
36.6626626626627,0.160264786395878,2.12453336086326e-09,7.14471536461714e-19
36.6696696696697,0.16357780999921,2.47023722644489e-09,9.63368627950475e-19
36.6766766766767,0.16694013494218,2.87055541831854e-09,1.29758150444951e-18
36.6836836836837,0.17035199369758,3.33384474750544e-09,1.7458678412379e-18
36.6906906906907,0.173813606240107,3.86969704414616e-09,2.34651129063581e-18
36.6976976976977,0.1773251796897,4.48911482959709e-09,3.15042022905148e-18
36.7047047047047,0.180886907952383,5.2047109353006e-09,4.22521560717528e-18
36.7117117117117,0.184498971365132,6.03093517979807e-09,5.66061742962385e-18
36.7187187187187,0.188161536336879,6.98433159682653e-09,7.57553426112916e-18
36.7257257257257,0.191874754994968,8.08383013476782e-09,1.01273834763029e-17
36.7327327327327,0.195638764829594,9.35107722114765e-09,1.3524330075015e-17
36.7397397397397,0.1994536883414,1.08108101167218e-08,1.80413395000762e-17
36.7467467467467,0.203319632690056,1.24912805693582e-08,2.4041208776071e-17
36.7537537537538,0.207236689345508,1.44247339335725e-08,3.20020881116843e-17
36.7607607607608,0.211204933740328,1.66479506459691e-08,4.25534544805839e-17
36.7677677677678,0.215224424926541,1.92028577522823e-08,5.65230785723941e-17
36.7747747747748,0.219295205233565,2.21372190735913e-08,7.49982738562364e-17
36.7817817817818,0.223417299930879,2.55054135887952e-08,9.94056785299598e-17
36.7887887887888,0.227590716892609,2.93693127018334e-08,1.31615057944814e-16
36.7957957957958,0.231815446266966,3.37992682729716e-08,1.74074203325589e-16
36.8028028028028,0.236091460149271,3.88752246281643e-08,2.2998403942428e-16
36.8098098098098,0.240418712260322,4.46879692329835e-08,3.03525662854003e-16
36.8168168168168,0.244797137627765,5.13405383443612e-08,4.00154370666781e-16
36.8238238238238,0.249226652274173,5.89497957393266e-08,5.26980003760663e-16
36.8308308308308,0.25370715290902,6.76482045968936e-08,6.93258372597688e-16
36.8378378378378,0.258238516627971,7.75858147657452e-08,9.11025470068917e-16
36.8448448448449,0.262820600615111,8.89324900350606e-08,1.19591500799826e-15
36.8518518518519,0.267453241856317,1.01880402639483e-07,1.56821104217866e-15
36.8588588588589,0.272136256853445,1.16646825083935e-07,2.0542017095463e-15
36.8658658658659,0.276869441349996,1.33477252518802e-07,2.68791818457554e-15
36.8728728728729,0.281652570061097,1.52648892319715e-07,3.51336586833154e-15
36.8798798798799,0.28648539641346,1.74474561289827e-07,4.58738380171701e-15
36.8868868868869,0.29136765228974,1.99307034990972e-07,5.98330490879454e-15
36.8938938938939,0.296299047785241,2.27543898180748e-07,7.79563588078788e-15
36.9009009009009,0.301279270969319,2.59632950221135e-07,1.01460337437016e-14
36.9079079079079,0.306307987658019,2.9607822461983e-07,1.31909294536061e-14
36.9149149149149,0.311384841193448,3.37446687630423e-07,1.71312410120978e-14
36.9219219219219,0.316509452236689,3.84375687169069e-07,2.22247342985213e-14
36.9289289289289,0.321681418563634,4.37581230000596e-07,2.88017348933278e-14
36.9359359359359,0.326900314879006,4.97867172709302e-07,3.72850758836579e-14
36.9429429429429,0.332165692632302,5.66135419766228e-07,4.82153938924742e-14
36.9499499499499,0.337477079851402,6.43397230855725e-07,6.228316950619e-14
36.956956956957,0.342833980982494,7.30785748859465e-07,8.03692624579921e-14
36.963963963964,0.348235876743033,8.29569870054846e-07,1.03596133272965e-13
36.970970970971,0.353682223985181,9.41169588958331e-07,1.33392492285111e-13
36.977977977978,0.359172455572198,1.06717296201515e-06,1.71574799509009e-13
36.984984984985,0.364705980264698,1.20935484696185e-06,2.20449885998883e-13
36.991991991992,0.370282182622704,1.36969758823935e-06,2.82944017609936e-13
36.998998998999,0.375900422914759,1.55041383340432e-06,3.6276502209841e-13
37.006006006006,0.381560037045891,1.75397168121354e-06,4.64605708115507e-13
37.013013013013,0.387260336493196,1.98312237856021e-06,5.94398789451669e-13
37.02002002002,0.39300060825925,2.240930801681e-06,7.59635975775252e-13
37.027027027027,0.398780114834644,2.53080897568456e-06,9.69766905595748e-13
37.034034034034,0.404598094176938,2.85655290726957e-06,1.23669730510213e-12
37.041041041041,0.410453759704152,3.22238302709846e-06,1.57541031116015e-12
37.0480480480481,0.416346300298665,3.6329885609479e-06,2.00474048362166e-12
37.0550550550551,0.422274880330412,4.09357617401986e-06,2.54833687741977e-12
37.0620620620621,0.428238639689544,4.60992325817745e-06,3.23585991937773e-12
37.0690690690691,0.434236693838884,5.18843625970785e-06,4.10446706767304e-12
37.0760760760761,0.440268133874875,5.83621447401512e-06,5.20065471797458e-12
37.0830830830831,0.446332026611548,6.56111976506762e-06,6.58253903745209e-12
37.0900900900901,0.452427414671603,7.37185269883456e-06,8.32267692519923e-12
37.0970970970971,0.458553316599587,8.2780356148838e-06,1.05115508038423e-11
37.1041041041041,0.464708726984649,9.29030319514675e-06,1.32618682618022e-11
37.1111111111111,0.470892616604639,1.04204011284177e-05,1.67138606789318e-11
37.1181181181181,0.477103932580277,1.16812935046237e-05,2.10418050369955e-11
37.1251251251251,0.483341598550401,1.30872796186535e-05,2.64620415691466e-11
37.1321321321321,0.489604514858623,1.46541209023416e-05,3.3242818374538e-11
37.1391391391391,0.495891558758278,1.63991787493072e-05,4.17163646231513e-11
37.1461461461462,0.502201584632761,1.83415640443062e-05,5.22936788402273e-11
37.1531531531532,0.508533424234934,2.05022992542536e-05,6.5482620786923e-11
37.1601601601602,0.514885886935846,2.29044939893007e-05,8.19100179195919e-11
37.1671671671672,0.521257759994757,2.55735349924415e-05,1.02348644265786e-10
37.1741741741742,0.527647808847581,2.85372915688092e-05,1.27750105336226e-10
37.1811811811812,0.53405477740374,3.18263375175879e-05,1.59284872812485e-10
37.1881881881882,0.540477388365988,3.54741906859288e-05,1.98390963704463e-10
37.1951951951952,0.546914343563321,3.95175713197255e-05,2.4683305768488e-10
37.2022022022022,0.553364324301721,4.39966804403826e-05,3.0677420241763e-10
37.2092092092092,0.559825991728729,4.89554995356172e-05,3.80862679902621e-10
37.2162162162162,0.56629798721601,5.4442112908447e-05,4.72337109322456e-10
37.2232232232232,0.572778932756842,6.05090540862579e-05,5.85153457413807e-10
37.2302302302302,0.579267431380489,6.72136777473588e-05,7.24138332238756e-10
37.2372372372372,0.585762067578086,7.46185586790531e-05,8.95173769472092e-10
37.2442442442442,0.592261407753351,8.27919193398605e-05,1.1054197035253e-09
37.2512512512513,0.598764000678534,9.18080876468381e-05,1.36358147448395e-09
37.2582582582583,0.605268377971469,0.000101747986661218,1.68023108564086e-09
37.2652652652653,0.61177305458622,0.000112699657904201,2.0681925280899e-09
37.2722722722723,0.618276529320118,0.000124758820067403,2.54300336892546e-09
37.2792792792793,0.624777285333695,0.000138029464937078,3.12346700129867e-09
37.2862862862863,0.631273790686615,0.000152624492384648,3.83231253018659e-09
37.2932932932933,0.637764498883689,0.000168666386308709,4.69698227586627e-09
37.3003003003003,0.644247849446247,0.000186287933460439,5.75057038567453e-09
37.3073073073073,0.650722268482811,0.00020563298706793,7.03294012778355e-09
37.3143143143143,0.657186169284642,0.000226857277243416,8.59205219025207e-09
37.3213213213213,0.663637952929494,0.000250129270115918,1.04855418202849e-08
37.3283283283283,0.670076008900245,0.000275631077668787,1.27825890251544e-08
37.3353353353353,0.676498715713593,0.000303559420234188,1.55661334480504e-08
37.3423423423423,0.682904441565799,0.000334126643569684,1.89354940694599e-08
37.3493493493494,0.689291544987917,0.000367561792437061,2.30094637344125e-08
37.3563563563564,0.695658375511261,0.000404111742525465,2.79299598410792e-08
37.3633633633634,0.702003274349365,0.000444042392545035,3.38663255693137e-08
37.3703703703704,0.708324575083509,0.000487639918181864,4.10203909818089e-08
37.3773773773774,0.714620604368494,0.000535212089618504,4.96324204831315e-08
37.3843843843844,0.720889682639877,0.000587089654095771,5.99880927221419e-08
37.3913913913914,0.727130124836583,0.000643627784983125,7.24266814284757e-08
37.3983983983984,0.733340241131143,0.000705207598610698,8.73506311921975e-08
37.4054054054054,0.739518337669386,0.000772237740003756,1.05236751256365e-07
37.4124124124124,0.745662717318814,0.000845156038436929,1.26649283383064e-07
37.4194194194194,0.751771680425913,0.000924431233557056,1.52255137296809e-07
37.4264264264264,0.757843525578531,0.00101056477260647,1.82841629548793e-07
37.4334334334334,0.763876550380697,0.00110409267895131,2.19337109530227e-07
37.4404404404404,0.769869052227786,0.00120558749196827,2.62834910327649e-07
37.4474474474474,0.775819329096352,0.00131566027798632,3.14621122916031e-07
37.4544544544545,0.78172568032763,0.00143496271152587,3.76206760378473e-07
37.4614614614615,0.787586407431109,0.00156418922602251,4.49364955518578e-07
37.4684684684685,0.793399814881033,0.00170407923255077,5.36173920822969e-07
37.4754754754755,0.799164210924319,0.00185541940478553,6.39066495459599e-07
37.4824824824825,0.804877908388,0.00201904602799194,7.60887210772642e-07
37.4894894894895,0.810539225492466,0.00219584740941559,9.04957924218215e-07
37.4964964964965,0.816146486667845,0.00238676634679735,1.07515320364231e-06
37.5035035035035,0.821698023368907,0.0025928026513789,1.27598678955834e-06
37.5105105105105,0.827192174896768,0.00281501572113812,1.51271062447825e-06
37.5175175175175,0.832627289218016,0.00305452715937044,1.79142811600069e-06
37.5245245245245,0.838001723785084,0.00331252343331739,2.11922349631221e-06
37.5315315315315,0.843313846356582,0.00359025856646584,2.50430935528202e-06
37.5385385385385,0.848562035820098,0.00388905685822046,2.95619465960118e-06
37.5455455455456,0.85374468300889,0.00421031562313853,3.48587582727446e-06
37.5525525525526,0.858860191518293,0.00455550794166094,4.10605370648139e-06
37.5595595595596,0.86390697852294,0.00492618541381784,4.83137961206505e-06
37.5665665665666,0.868883475587985,0.00532398090580801,5.67873390212519e-06
37.5735735735736,0.873788129474447,0.0057506112794701,6.66754093332363e-06
37.5805805805806,0.878619402950365,0.00620788009337291,7.82012461701047e-06
37.5875875875876,0.883375775584694,0.00669768026364443,9.16210921002564e-06
37.5945945945946,0.888055744544247,0.00722199667163273,1.07228704141949e-05
37.6016016016016,0.892657825380876,0.00778290870516614,1.25360423309933e-05
37.6086086086086,0.89718055281751,0.00838259271906816,1.46400863156159e-05
37.6156156156156,0.901622481520393,0.00902332439971011,1.70789283054329e-05
37.6226226226226,0.905982186865341,0.00970748101762243,1.9902671756275e-05
37.6296296296296,0.910258265704554,0.0104375435520504,2.31683939078457e-05
37.6366366366366,0.914449337109988,0.0112160986694252,2.69410337115312e-05
37.6436436436436,0.918554043119823,0.0120458405382617,3.12943803939281e-05
37.6506506506506,0.922571049469816,0.012929572460976,3.63121722895127e-05
37.6576576576577,0.926499046313884,0.0138702083042666,4.20893162575531e-05
37.6646646646647,0.930336748935886,0.0148707737068098,4.8733238688282e-05
37.6716716716717,0.934082898450013,0.0159344070447944,5.6365379822767e-05
37.6786786786787,0.937736262487544,0.0170643601331967,6.5122843795942e-05
37.6856856856857,0.941295635871098,0.0182639986422615,7.51602175535817e-05
37.6926926926927,0.944759841278897,0.0195368022065101,8.66515724645945e-05
37.6996996996997,0.948127729891244,0.0208863642044543,9.97926631385941e-05
37.7067067067067,0.951398182027297,0.0223163911869999,0.000114803338633589
37.7137137137137,0.954570107760876,0.0238307019309461,0.000131930181803008
37.7207207207207,0.957642447532968,0.025433226096838,0.000151449393144953
37.7277277277277,0.960614172734957,0.0271280024666314,0.000173669935979639
37.7347347347347,0.963484286282842,0.0289191767414422,0.000198936960196185
37.7417417417417,0.966251823181256,0.0308109988747135,0.000227635522156825
37.7487487487488,0.968915851053639,0.0328078199214977,0.000260194618497651
37.7557557557558,0.971475470676222,0.0349140883840211,0.000297091551715331
37.7627627627628,0.973929816476406,0.0371343460280708,0.0003388566452256
37.7697697697698,0.976278057024543,0.0394732231584921,0.000386078325485416
37.7767767767768,0.978519395502928,0.0419354333298164,0.000439408588115866
37.7837837837838,0.980653070151091,0.0445257674757193,0.000499568864460598
37.7907907907908,0.982678354707988,0.0472490874465877,0.000567356304033666
37.7977977977978,0.984594558814246,0.0501103189321084,0.000643650487009365
37.8048048048048,0.986401028408396,0.0531144437635916,0.000729420579617673
37.8118118118118,0.98809714609854,0.0562664915839553,0.000825732943347831
37.8188188188188,0.989682331514964,0.0595715308711076,0.000933759206739246
37.8258258258258,0.99115604163935,0.0630346593153161,0.00105478480610151
37.8328328328328,0.992517771117992,0.066660993541778,0.00119021799841143
37.8398398398398,0.99376705254479,0.0704556581740506,0.00134159934647982
37.8468468468469,0.994903456735885,0.0744237742467886,0.00151061167273978
37.8538538538539,0.995926592968208,0.0785704469599741,0.00169909047334252
37.8608608608609,0.996836109212001,0.0829007527935544,0.00190903478038409
37.8678678678679,0.997631692322755,0.0874197259759887,0.00214261845401137
37.8748748748749,0.998313068229077,0.0921323443347825,0.00240220188111124
37.8818818818819,0.998880002085086,0.0970435145323501,0.00269034405096433
37.8888888888889,0.999332298409416,0.102158056712938,0.00300981497132296
37.8958958958959,0.999669801193943,0.10748068857832,0.00336360838176917
37.9029029029029,0.999892393995295,0.113016008921283,0.00375495471326834
37.9099099099099,1,0.118768480645431,0.00418733423467485
37.9169169169169,0.99999258207231,0.124742413302163,0.00466449031884547
37.9239239239239,0.999870142773743,0.130941945183695,0.00519044275216913
37.9309309309309,0.999632724356155,0.137371025010751,0.00576950100092919
37.9379379379379,0.999280408748799,0.14403339326488,0.00640627734183411
37.944944944945,0.998813317502561,0.150932563198361,0.00710569974888356
37.951951951952,0.998231611721425,0.158071801595396,0.0078730244247458
37.958958958959,0.997535491971208,0.165454109314506,0.00871384785092656
37.965965965966,0.996725198164298,0.173082201691285,0.00963411822281961
37.972972972973,0.995801009421363,0.180958488850503,0.010640146125954
37.97997997998,0.994763243911092,0.18908505600549,0.0117386142995561
37.986986986987,0.993612258668061,0.197463643787653,0.0129365863258568
37.993993993994,0.992348449387077,0.206095628713643,0.0142415140733355
38.001001001001,0.990972250196428,0.214982003829829,0.015661243714593
38.008008008008,0.989484133411558,0.224123359632409,0.0172040201357368
38.015015015015,0.987884609262164,0.233519865331497,0.0188784895400188
38.022022022022,0.986174225599254,0.24317125054324,0.0206937000531168
38.029029029029,0.984353567588653,0.253076787492478,0.0226591001282284
38.036036036036,0.982423257371022,0.26323527380795,0.0247845345445166
38.043043043043,0.980383953711977,0.273645015995535,0.0270802377976494
38.0500500500501,0.978236351620665,0.284303813670811,0.0295568246797878
38.0570570570571,0.975981181963006,0.295208944650639,0.0322252778461098
38.0640640640641,0.973619211045311,0.306357150973317,0.0350969321771471
38.0710710710711,0.971151240173203,0.317744625931816,0.0381834557389521
38.0780780780781,0.968578105208293,0.329367002232675,0.0414968271818026
38.0850850850851,0.965900676091034,0.341219341318396,0.0450493093867486
38.0920920920921,0.963119856349696,0.35329612397188,0.0488534192280047
38.0990990990991,0.960236582597491,0.365591242272421,0.0529218933093028
38.1061061061061,0.957251823999848,0.378097992969538,0.0572676495533927
38.1131131131131,0.954166581735512,0.390809072349155,0.0619037445664934
38.1201201201201,0.950981888440404,0.403716572691658,0.0668433267005413
38.1271271271271,0.947698807623048,0.416811980340387,0.0720995847730582
38.1341341341341,0.944318433080657,0.430086175478552,0.07768569245017
38.1411411411411,0.94084188828811,0.443529433650136,0.0836147483017131
38.1481481481482,0.937270325777229,0.457131429107561,0.0898997116057318
38.1551551551552,0.933604926498618,0.47088123997171,0.0965533339796538
38.1621621621622,0.929846899174678,0.484767355320398,0.103588087014915
38.1691691691692,0.925997479631533,0.498777684185337,0.111016086043103
38.1761761761762,0.922057930126511,0.512899566489978,0.118849010317683
38.1831831831832,0.918029538656017,0.527119785972685,0.127098019823174
38.1901901901902,0.913913618254507,0.541424585071076,0.135773669076541
38.1971971971972,0.909711506284191,0.555799681836567,0.14488581824527
38.2042042042042,0.905424563709742,0.570230288755288,0.154443542007027
38.2112112112112,0.901054174368548,0.58470113363221,0.164455036599748
38.2182182182182,0.896601744219724,0.599196482332956,0.17492752554548
38.2252252252252,0.892068700600439,0.613700163529842,0.185867164621744
38.2322322322322,0.887456491460472,0.628195595274466,0.197278946620464
38.2392392392392,0.882766584594911,0.642665813432092,0.209166606540048
38.2462462462463,0.87800046686376,0.657093501903846,0.221532527858596
38.2532532532533,0.873159643417493,0.671461024574372,0.234377650589329
38.2602602602603,0.868245636895897,0.685750458874311,0.247701381799569
38.2672672672673,0.863259986643934,0.699943630984761,0.261501509387612
38.2742742742743,0.858204247903353,0.714022152458637,0.275774119810548
38.2812812812813,0.85307999101049,0.727967458259337,0.290513520602024
38.2882882882883,0.847888800588817,0.741760846085631,0.305712168395858
38.2952952952953,0.842632274733819,0.755383516872418,0.321360603268609
38.3023023023023,0.837312024199719,0.768816616350081,0.337447390190548
38.3093093093093,0.831929671579711,0.7820412775244,0.353959068256114
38.3163163163163,0.826486850491381,0.795038663983057,0.370880108559177
38.3233233233233,0.820985204750775,0.807790013851848,0.388192881307381
38.3303303303303,0.815426387555432,0.820276684305509,0.405877632900946
38.3373373373373,0.809812060662518,0.83248019640614,0.423912473582215
38.3443443443443,0.804143893568355,0.844382280258758,0.442273376266704
38.3513513513514,0.798423562690576,0.85596492018145,0.460934187006072
38.3583583583584,0.792652750550517,0.867210399829237,0.479866647621347
38.3653653653654,0.78683314495539,0.878101347088721,0.499040430770765
38.3723723723724,0.780966438192996,0.888620778575647,0.518423187869667
38.3793793793794,0.775054326214678,0.898752143595488,0.537980609965422
38.3863863863864,0.769098507836527,0.90847936740601,0.557676501782625
38.3933933933934,0.763100683936048,0.917786893591214,0.577472868857685
38.4004004004004,0.757062556658013,0.926659725446045,0.597330017793483
38.4074074074074,0.750985828623641,0.935083466172653,0.617206669383167
38.4144144144144,0.744872202144733,0.943044357739953,0.637060084345805
38.4214214214214,0.738723378451707,0.950529318331597,0.656846201289756
38.4284284284284,0.732541056913283,0.957525978083131,0.676519786345383
38.4354354354354,0.726326934283171,0.964022713190549,0.696034594031284
38.4424424424424,0.720082703937084,0.970008678025162,0.715343538385727
38.4494494494495,0.713810055130762,0.975473835348525,0.734398873878533
38.4564564564565,0.707510672254889,0.980408984278988,0.753152384806307
38.4634634634635,0.701186234113247,0.98480578617506,0.771555582622638
38.4704704704705,0.694838413198064,0.988656788080282,0.78955990975002
38.4774774774775,0.688468874981586,0.991955443767221,0.807116948910524
38.4844844844845,0.682079277216435,0.994696132290993,0.824178636646079
38.4914914914915,0.675671269248632,0.996874173942885,0.840697479864082
38.4984984984985,0.669246491338344,0.99848584359116,0.856626773945576
38.5055055055055,0.662806573993786,0.999528381250894,0.871920820980385
38.5125125125125,0.656353137319995,1,0.886535146980856
38.5195195195195,0.649887790374358,0.999899891079538,0.900426716308678
38.5265265265265,0.643412130537459,0.999228226175812,0.913554142082252
38.5335335335335,0.636927742899969,0.997986156962389,0.925877891083274
38.5405405405405,0.630436199654461,0.996175811791251,0.937360481767941
38.5475475475475,0.623939059510888,0.993800289626207,0.947966673903593
38.5545545545546,0.617437867115888,0.99086365118482,0.957663648560515
38.5615615615616,0.610934152493845,0.987370907400156,0.966421177279821
38.5685685685686,0.604429430497813,0.98332800514718,0.974211778915389
38.5755755755756,0.597925200275491,0.978741810377387,0.981010863328048
38.5825825825826,0.591422944750681,0.973620088685295,0.98679686065998
38.5895895895896,0.584924130121424,0.967971483415791,0.991551335364012
38.5965965965966,0.578430205366979,0.961805491341979,0.995259084023332
38.6036036036036,0.571942601777803,0.955132436066293,0.997908216356042
38.6106106106106,0.565462732494472,0.947963439220651,0.999490218794924
38.6176176176176,0.558991992066855,0.940310389605811,1
38.6246246246246,0.552531756024758,0.932185910320829,0.999435918201619
38.6316316316316,0.546083380469174,0.923603324136753,0.997799790046092
38.6386386386386,0.539648201671825,0.91457661705981,0.995096880710346
38.6456456456457,0.533227535701648,0.905120400444258,0.991335875867492
38.6526526526527,0.526822678055828,0.895249871608686,0.986528834996322
38.6596596596597,0.520434903314857,0.884980773218942,0.980691127093896
38.6666666666667,0.514065464810462,0.874329351545324,0.973841348751123
38.6736736736737,0.507715594309973,0.863312313745938,0.966001225448448
38.6806806806807,0.501386501715956,0.851946784336856,0.957195496754023
38.6876876876877,0.495079374786172,0.840250261062782,0.947451786362957
38.6946946946947,0.488795378863927,0.828240570195569,0.936800457627334
38.7017017017017,0.482535656627859,0.815935821569526,0.925274456086364
38.7087087087087,0.476301327858897,0.803354363419797,0.912909139763022
38.7157157157157,0.470093489220192,0.79051473718507,0.899742098611257
38.7227227227227,0.463913214055082,0.777435632473075,0.885812964407528
38.7297297297297,0.457761552199949,0.764135842289848,0.871163212395963
38.7367367367367,0.451639529815254,0.750634218718597,0.855835956049341
38.7437437437437,0.445548149229795,0.736949629200775,0.839875736464536
38.7507507507508,0.439488388799509,0.723100913455026,0.823328307674456
38.7577577577578,0.433461202788517,0.709106841348066,0.80624041943866
38.7647647647648,0.4274675212557,0.694986071660274,0.78865959894079
38.7717717717718,0.421508249965442,0.680757112009882,0.770633932677828
38.7787787787788,0.415584270308327,0.666438279953017,0.752211850147004
38.7857857857858,0.409696439239569,0.652047665439281,0.733441910416467
38.7927927927928,0.403845589228518,0.637603094641959,0.714372593066277
38.7997997997998,0.398032528230277,0.62312209537625,0.695052094690139
38.8068068068068,0.392258039661762,0.608621864046325,0.675528131959438
38.8138138138138,0.386522882399681,0.59411923430822,0.655847752573787
38.8208208208208,0.380827790791348,0.579630647485536,0.636057154894056
38.8278278278278,0.375173474674486,0.565172124750937,0.61620151722358
38.8348348348348,0.369560619419396,0.550759241205385,0.596324837605508
38.8418418418418,0.363989885974836,0.536407101832167,0.576469784676055
38.8488488488489,0.358461910933533,0.522130319388487,0.556677560341509
38.8558558558559,0.352977306610804,0.507942994263141,0.536987774683536
38.8628628628629,0.347536661130484,0.493858696301604,0.517438333464301
38.8698698698699,0.342140538528899,0.479890448615874,0.498065338522997
38.8768768768769,0.336789478868992,0.4660507133799,0.478903001342113
38.8838838838839,0.331483998364396,0.45235137960522,0.459983569608999
38.8908908908909,0.32622458951947,0.438803752889796,0.441337267056602
38.8978978978979,0.321011721276253,0.425418547086657,0.422992246170822
38.9049049049049,0.315845839175989,0.412205877899322,0.404974553757259
38.9119119119119,0.310727365528485,0.399175258358357,0.387308108958044
38.9189189189189,0.305656699594769,0.386335596120675,0.370014693354356
38.9259259259259,0.300634217777783,0.373695192566716,0.35311395273687
38.9329329329329,0.295660273823894,0.361261743620072,0.336623410006762
38.9399399399399,0.29073519903548,0.349042342258953,0.320558488604696
38.946946946947,0.285859302488264,0.337043482620608,0.304932545865299
38.953953953954,0.281032871264618,0.325271065667466,0.28975691564858
38.960960960961,0.276256170688282,0.313730406315788,0.27504095946347
38.967967967968,0.271529444573124,0.302426241960052,0.260792125424067
38.974974974975,0.266852915476378,0.291362742336449,0.247016014247342
38.981981981982,0.26222678496277,0.280543520602174,0.233716451514189
38.988988988989,0.257651233872304,0.26997164558992,0.220895565418808
38.995995995996,0.253126422598746,0.259649655139698,0.208553869255815
39.003003003003,0.248652491372418,0.24957957040705,0.196690347832735
39.01001001001,0.24422956055196,0.239762911088482,0.185302547084992
39.017017017017,0.23985773091975,0.230200711463514,0.174386666133367
39.024024024024,0.23553708398474,0.220893537162581,0.16393765108259
39.031031031031,0.231267682290623,0.211841502596172,0.153949289863325
39.038038038038,0.227049569728957,0.203044288936622,0.144414307471765
39.045045045045,0.222882771857575,0.194501162585073,0.13532446098661
39.0520520520521,0.218767296223743,0.186210994040723,0.126670633784679
39.0590590590591,0.214703132690763,0.178172277079799,0.118442928405357
39.0660660660661,0.210690253770814,0.17038314818767,0.110630757596487
39.0730730730731,0.206728614957984,0.162841406145111,0.103222933060191
39.0800800800801,0.202818155068756,0.155544531716133,0.0962077515195604
39.0870870870871,0.198958796582271,0.14848970735348,0.0895730777333885
39.0940940940941,0.195150445985819,0.141673836862894,0.0833064241520736
39.1011011011011,0.191392994121315,0.13509356495888,0.0773950269451501
39.1081081081081,0.187686316535152,0.128745296646709,0.0718259181862603
39.1151151151151,0.18403027382934,0.122625216387554,0.0665859939993894
39.1221221221221,0.180424712015038,0.116729306976238,0.0616620785506152
39.1291291291291,0.176869462866372,0.11105336809073,0.0570409837677552
39.1361361361361,0.173364344276603,0.105593034470082,0.0527095647466775
39.1431431431431,0.169909160615252,0.100343793666691,0.0486547708050188
39.1501501501502,0.166503703084734,0.0953010033461117,0.0448636922022803
39.1571571571572,0.16314775007755,0.0904599080897822,0.0413236025610795
39.1641641641642,0.159841067535926,0.0858156556783843,0.0380219970667296
39.1711711711712,0.156583409307562,0.081363312813484,0.0349466265204397
39.1781781781782,0.153374517504269,0.0770978802702814,0.0320855273825048
39.1851851851852,0.150214122857947,0.0730143074481351,0.0294270479244144
39.1921921921922,0.147101945077254,0.0691075063043043,0.0269598706548981
39.1991991991992,0.144037693202148,0.0653723646606118,0.0246730311768849
39.2062062062062,0.141021065957148,0.0618037588666573,0.0225559336608146
39.2132132132132,0.138051752104477,0.0583965658138946,0.0205983631209459
39.2202202202202,0.135129430793615,0.0551456742974387,0.0187904946878377
39.2272272272272,0.13225377190996,0.0520459957187841,0.0171229000818498
39.2342342342342,0.129424436422158,0.0490924741372125,0.0155865514870293
39.2412412412412,0.126641076725257,0.0462800956624896,0.0141728230303613
39.2482482482482,0.123903336982974,0.0436038972053103,0.0128734900713099
39.2552552552553,0.121210853466643,0.0410589745855647,0.0116807265005208
39.2622622622623,0.1185632548914,0.0386404900108799,0.0105871002463834
39.2692692692693,0.115960162749805,0.0363436789363133,0.00958556717930792
39.2762762762763,0.113401191641116,0.0341638563190776,0.00866946360146635
39.2832832832833,0.110885949598976,0.0320964222833687,0.00783249749952623
39.2902902902903,0.108414038413883,0.0301368672095502,0.0070687387308131
39.2972972972973,0.105985053953852,0.0282807762678258,0.00637260830519185
39.3043043043043,0.103598586479273,0.0265238334132176,0.00573886691538019
39.3113113113113,0.101254220955777,0.0248618248627416,0.0051626028595118
39.3183183183183,0.0989515373622861,0.0232906420731738,0.00463921948888273
39.3253253253253,0.0966901109943993,0.0218062842433645,0.00416442230548397
39.3323323323323,0.0944695127644836,0.0204048603595037,0.00373420582319278
39.3393393393393,0.0922893094970703,0.0190825908077636,0.00334484029620015
39.3463463463464,0.0901490642196753,0.0178358085762588,0.00299285841010883
39.3533533533534,0.0880483364491672,0.016660960066565,0.00267504201992018
39.3603603603604,0.0859866824734607,0.0155546055402565,0.00238840901154667
39.3673673673674,0.0839636556287256,0.0145134192217618,0.00213020035336253
39.3743743743744,0.081978806571173,0.0135341890781658,0.0018978673966303
39.3813813813814,0.0800316835449398,0.0126138163016442,0.00168905947576763
39.3883883883884,0.0781218326441417,0.0117493145124908,0.00150161185088743
39.3953953953954,0.0762487980701806,0.0109378087065815,0.00133353402896674
39.4024024024024,0.0744121223846186,0.0101765339677024,0.00118299849306651
39.4094094094094,0.0726113467558106,0.0094628339638978,0.00104832986239253
39.4164164164164,0.070846011201175,0.0087941592498252,0.000927994501107683
39.4234234234234,0.0691156548244637,0.00816806539218875,0.000820590588206557
39.4304304304304,0.0674198160467327,0.00758221093816017,0.00072483865610184
39.4374374374374,0.0657580328333442,0.00703435524416689,0.000639572601680492
39.4444444444444,0.0641298429147199,0.00652235618204905,0.000563731169418914
39.4514514514514,0.0625347840022044,0.00604416773919148,0.000496349903089874
39.4584584584585,0.0609723939986505,0.00559783752822443,0.000436553559848164
39.4654654654655,0.0594422112034087,0.00518150422073296,0.000383548977439905
39.4724724724725,0.0579437745121785,0.00479339491959798,0.000336618383809941
39.4794794794795,0.0564766236115064,0.00443182248248001,0.000295113136038778
39.4864864864865,0.0550402991678068,0.00409518280976811,0.000258447874430727
39.4934934934935,0.0536343430110817,0.00378195210764474,0.000226095076181622
39.5005005005005,0.0522582983135814,0.00349068413799988,0.000197579992271438
39.5075075075075,0.0509117097627475,0.00322000746469282,0.000172475950486773
39.5145145145145,0.0495941237289547,0.00296862270579732,0.000150400007039016
39.5215215215215,0.0483050884282772,0.00273529980043704,0.000131008929082857
39.5285285285285,0.0470441540797188,0.0025188752978516,0.0001139954902085
39.5355355355355,0.0458108730572337,0.00231824967608262,9.9085061202005e-05
39.5425425425425,0.0446048000366505,0.00213238469683127,8.60324785031554e-05
39.5495495495496,0.0434254921375597,0.00196030080211969,7.4619173120741e-05
39.5565565565566,0.0422725090596425,0.00180107455804997,6.4650543208295e-05
39.5635635635636,0.0411454132145923,0.00165383615052451,5.59535539807281e-05
39.5705705705706,0.0400437698523893,0.00151776693665689,4.83745492238187e-05
39.5775775775776,0.0389671471828835,0.00139209705549953,4.17772592655769e-05
39.5845845845846,0.0379151164925993,0.00127610310126767,3.60409909326931e-05
39.5915915915916,0.0368872522562835,0.00116910586129663,3.10589856864611e-05
39.5985985985986,0.0358831322438581,0.00107046812093645,2.67369328471603e-05
39.6056056056056,0.0349023376227964,0.000979592537076246,2.2991625519899e-05
39.6126126126126,0.0339444530552363,0.000895919581345815,1.97497475326253e-05
39.6196196196196,0.0330090667910755,0.00081892555406936,1.6946780424614e-05
39.6266266266266,0.0320957707561388,0.000748120669324307,1.45260201977233e-05
39.6336336336336,0.0312041606357572,0.000683047211367943,1.24376942346351e-05
39.6406406406406,0.0303338359543128,0.00062327776238082,1.06381694441023e-05
39.6476476476476,0.0294844001498812,0.00056841350111951,9.08924332792743e-06
39.6546546546547,0.0286554606450148,0.000518082571888078,7.75751028311237e-06
39.6616616616617,0.0278466289130233,0.000471938523068335,6.61379603128374e-06
39.6686686686687,0.0270575205401806,0.000429658814129489,5.63265363097353e-06
39.6756756756757,0.0262877552839071,0.000390943390019998,4.79191505070114e-06
39.6826826826827,0.0255369571267352,0.000355513321518807,4.07229278451624e-06
39.6896896896897,0.0248047543266713,0.000323109510185161,3.45702645724385e-06
39.6966966966967,0.0240907794633998,0.000293491456231385,2.93156980711864e-06
39.7037037037037,0.0233946694809009,0.000266436087713291,2.48331384412378e-06
39.7107107107107,0.0227160657262582,0.000241736649234581,2.10134236395256e-06
39.7177177177177,0.0220546139848969,0.000219201648371779,1.77621635233712e-06
39.7247247247247,0.0214099645122781,0.000198653857927514,1.49978414269645e-06
39.7317317317317,0.0207817720622045,0.000179929372090146,1.26501449260905e-06
39.7387387387387,0.0201696959116624,0.000162876714579812,1.0658500234484e-06
39.7457457457457,0.0195733998823583,0.000147355996795368,8.97078722864901e-07
39.7527527527528,0.0189925523591421,0.000133238124016352,7.54221444765057e-07
39.7597597597598,0.0184268263052609,0.000120404047678935,6.33433553959124e-07
39.7667667667668,0.0178758992745259,0.000108744061793122,5.31419058623112e-07
39.7737737737738,0.0173394534206253,9.81571415542348e-05,4.45355749724439e-07
39.7807807807808,0.016817175503322,8.85503222422828e-05,3.72830027669646e-07
39.7877877877878,0.0163087568922069,7.98381165386912e-05,3.1178024129442e-07
39.7947947947948,0.0158138935673991,7.1941968413469e-05,2.6044749543324e-07
39.8018018018018,0.0153322861178803,6.47897417852699e-05,2.17333001350383e-07
39.8088088088088,0.0148636397369933,5.83152421947909e-05,1.81161150482391e-07
39.8158158158158,0.014407664215751,5.24577697919808e-05,1.50847587003407e-07
39.8228228228228,0.0139640739335484,4.71617019704445e-05,1.25471640028233e-07
39.8298298298298,0.0135325878466481,4.23761040498677e-05,1.04252552356801e-07
39.8368368368368,0.013112929474462,3.80543664540186e-05,8.65290105084879e-08
39.8438438438438,0.0127048268835401,3.41538668882506e-05,7.17415412700344e-08
39.8508508508508,0.0123080126696176,3.06356560821329e-05,5.94173935766864e-08
39.8578578578579,0.0119222239376075,2.74641657105602e-05,4.91575721411201e-08
39.8648648648649,0.0115472022796854,2.46069371729302e-05,4.06257313588802e-08
39.8718718718719,0.011182693751429,2.20343699612964e-05,3.35386751742405e-08
39.8788788788789,0.0108284488463296,1.97194884066573e-05,2.76582414211041e-08
39.8858858858859,0.0104842224685196,1.76377256505984e-05,2.2784377981997e-08
39.8928928928929,0.010149773903795,1.57667237398968e-05,1.87492434935472e-08
39.8998998998999,0.00982486678924178,1.40861488016111e-05,1.54121875621299e-08
39.9069069069069,0.00950926908125831,1.25775203049689e-05,1.26554849304942e-08
39.9139139139139,0.00920275302215147,1.12240534687663e-05,1.03807150673355e-08
39.9209209209209,0.00890509510545521,1.00105139263012e-05,8.50569350801253e-09
39.9279279279279,0.00861607603986863,8.92308380396082e-06,6.96187422094687e-09
39.9349349349349,0.00833548071208609,7.94923842033772e-06,5.69215353244181e-09
39.9419419419419,0.00806309814836522,7.07763285696301e-06,4.64901592120135e-09
39.9489489489489,0.00779872147504723,6.29799769528058e-06,3.79297046962856e-09
39.955955955956,0.00754214787808969,5.60104325757315e-06,3.09123409564557e-09
39.962962962963,0.00729317856155395,4.97837172905341e-06,2.51662402992273e-09
39.96996996997,0.0070516187052234,4.42239657741611e-06,2.04662747222144e-09
39.976976976977,0.0068172774214,3.92626872311978e-06,1.6626210749753e-09
39.983983983984,0.00658996771084906,3.4838089484453e-06,1.34921695412232e-09
39.990990990991,0.0063695064180456,3.08944606740982e-06,1.09371540900174e-09
39.997997997998,0.00615571418574104,2.73816040998864e-06,8.85647517200625e-10
40.005005005005,0.00594841540888715,2.42543220432441e-06,7.16393326244938e-10
40.012012012012,0.00574743818798311,2.14719446937714e-06,5.78863547861598e-10
40.019019019019,0.00555261428193274,1.89979005722253e-06,4.67234525808168e-10
40.026026026026,0.00536377906036077,1.6799325097904e-06,3.76727836787023e-10
40.033033033033,0.00518077145557877,1.4846704187673e-06,3.0342723674817e-10
40.04004004004,0.00500343391411251,1.31135500010562e-06,2.44126814014956e-10
40.0470470470471,0.00483161234792873,1.15761061564656e-06,1.96205185617128e-10
40.0540540540541,0.00466515608536243,1.02130799448967e-06,1.57521399568789e-10
40.0610610610611,0.00450391782179017,9.0053992513219e-07,1.26328904588088e-10
40.0680680680681,0.00434775357012477,7.93599207256479e-07,1.0120453940564e-10
40.0750750750751,0.00419652261111076,6.98958667963895e-07,8.0989991731445e-11
40.0820820820821,0.00405008744352537,6.15253062824035e-07,6.47435966787746e-11
40.0890890890891,0.00390831373428596,5.41262696223116e-07,5.17006972876775e-11
40.0960960960961,0.00377107026848709,4.75898608594796e-07,4.12410862854539e-11
40.1031031031031,0.00363822889947389,4.18189190720401e-07,3.28622968603596e-11
40.1101101101101,0.0035096644988658,3.67268096432236e-07,2.61577185036225e-11
40.1171171171171,0.00338525490670033,3.22363335876402e-07,2.07986881776477e-11
40.1241241241241,0.00326488088162878,2.82787441220871e-07,1.65198525477364e-11
40.1311311311311,0.0031484260512294,2.47928605859661e-07,1.31072184021529e-11
40.1381381381381,0.00303577686246751,2.17242706552562e-07,1.03884094386008e-11
40.1451451451451,0.00292682253234531,1.90246125759842e-07,8.22473168751735e-12
40.1521521521521,0.00282145499873929,1.66509298571063e-07,6.50471966877544e-12
40.1591591591592,0.00271956887145198,1.45650915280612e-07,5.1388933099329e-12
40.1661661661662,0.00262106138355644,1.27332716754541e-07,4.05550363372117e-12
40.1731731731732,0.00252583234297302,1.11254825317497e-07,3.19708491722025e-12
40.1801801801802,0.00243378408436908,9.71515590680673e-08,2.51766381331408e-12
40.1871871871872,0.00234482142138217,8.47876822533466e-08,1.9805029766322e-12
40.1941941941942,0.0022588515991739,7.39550486571438e-08,1.55627902053461e-12
40.2012012012012,0.00217578424734202,6.44695989560148e-08,1.22161296858592e-12
40.2082082082082,0.00209553133323296,5.61686766134673e-08,9.57886429140722e-13
40.2152152152152,0.00201800711562792,4.89086302154448e-08,7.50289082433508e-13
40.2222222222222,0.00194312809885697,4.25626731948118e-08,5.87053201214442e-13
40.2292292292292,0.00187081298733744,3.70189746535743e-08,4.58839214489461e-13
40.2362362362362,0.00180098264057083,3.21789575283803e-08,3.58243100027524e-13
40.2432432432432,0.00173356002856854,2.79557826406064e-08,2.79401920775749e-13
40.2502502502503,0.00166847018778468,2.42729992747952e-08,2.17678328067212e-13
40.2572572572573,0.00160564017751124,2.10633448257823e-08,1.69408523736491e-13
40.2642642642643,0.00154499903676842,1.82676777923657e-08,1.31701156454869e-13
40.2712712712713,0.00148647774171912,1.58340299618543e-08,1.02277049565243e-13
40.2782782782783,0.00143000916357239,1.3716765053476e-08,7.93416216656684e-14
40.2852852852853,0.00137552802703789,1.1875832379976e-08,6.14834515292315e-14
40.2922922922923,0.0013229708692962,1.02761052530835e-08,4.75937251969942e-14
40.2992992992993,0.00127227599951237,8.8867949142805e-09,3.68023419538371e-14
40.3063063063063,0.00122338345890222,7.68093172535105e-09,2.8427293883027e-14
40.3133133133133,0.00117623498135058,6.63490621533116e-09,2.19346088546291e-14
40.3203203203203,0.0011307739545807,5.72806335449911e-09,1.69066899462453e-14
40.3273273273273,0.0010869453818946,4.94234412927908e-09,1.30173207930038e-14
40.3343343343343,0.0010446958444836,4.2619691174925e-09,1.00119566211855e-14
40.3413413413413,0.00100397346430016,3.67315933376264e-09,7.69220146391871e-15
40.3483483483483,0.000964727867509833,3.16389012159893e-09,5.90359677880938e-15
40.3553553553554,0.000926910148519848,2.72367432774726e-09,4.52602633839399e-15
40.3623623623624,0.000890472834588227,2.34337140378525e-09,3.46618570268807e-15
40.3693693693694,0.000855369851001157,2.0150194480118e-09,2.65167896132774e-15
40.3763763763764,0.000821556486845995,1.73168753106918e-09,2.02639652925588e-15
40.3833833833834,0.000788989361354338,1.48734594264835e-09,1.54690022867965e-15
40.3903903903904,0.000757626390830457,1.27675226137385e-09,1.17959945184876e-15
40.3973973973974,0.00072742675615759,1.09535138527812e-09,8.98547862097471e-16
40.4044044044044,0.000698350870882194,9.39187870985221e-10,6.83726275611344e-16
40.4114114114114,0.000670360349877694,8.04829117583618e-10,5.19706003883221e-16
40.4184184184184,0.000643417978585297,6.89298098446472e-10,3.94609570393598e-16
40.4254254254254,0.00061748768282075,5.90014493536326e-10,2.99303583767882e-16
40.4324324324324,0.000592534499161764,5.04743207532494e-10,2.26772637098315e-16
40.4394394394394,0.00056852454589395,4.31549376914736e-10,1.71634196585043e-16
40.4464464464465,0.000545424994528799,3.68759074350921e-10,1.29763167265254e-16
40.4534534534535,0.000523204041874529,3.14925011638446e-10,9.80016765068394e-17
40.4604604604605,0.000501830882673352,2.68796625218664e-10,7.39349923864999e-17
40.4674674674675,0.000481275682782456,2.29294001481031e-10,5.57187065872337e-17
40.4744744744745,0.000461509552909913,1.95485164009719e-10,4.19456080634165e-17
40.4814814814815,0.000442504522889019,1.66566302329654e-10,3.15432504326971e-17
40.4884884884885,0.000424233516497195,1.41844572549374e-10,2.36952274737082e-17
40.4954954954955,0.000406670326802194,1.20723145171108e-10,1.77807393989159e-17
40.5025025025025,0.000389789592042229,1.02688215016523e-10,1.33282538310488e-17
40.5095095095095,0.000373566772023955,8.72977231759898e-11,9.98001524246508e-18
40.5165165165165,0.000357978125042016,7.41715717712474e-11,7.46489447424314e-18
40.5235235235235,0.00034300068530537,6.29831394874781e-11,5.57764240559409e-18
40.5305305305305,0.000328612240871023,5.34519297696079e-11,4.16305545085603e-18
40.5375375375375,0.000314791312077491,4.53372046315456e-11,3.10390389140384e-18
40.5445445445446,0.000301517130466983,3.8432475537357e-11,2.31173944952889e-18
40.5515515515515,0.00028876961819852,3.25607390725815e-11,1.71990341895102e-18
40.5585585585586,0.000276529367936139,2.7570359396699e-11,1.27821467645336e-18
40.5655655655656,0.000264777623213102,2.33315119833112e-11,9.48938598071912e-19
40.5725725725726,0.000253496259259274,1.97331141294586e-11,7.03731520746291e-19
40.5795795795796,0.000242667764290936,1.66801773255099e-11,5.21327318680469e-19
40.5865865865866,0.000232275221249814,1.40915249833905e-11,3.85787861252097e-19
40.5935935935936,0.00022230228998937,1.18978263794074e-11,2.85181426326389e-19
40.6006006006006,0.00021273318989884,1.00399040932269e-11,2.1058553002284e-19
40.6076076076076,0.00020355268295783,8.46727783807251e-12,1.55335398003191e-19
40.6146146146146,0.000194746057216594,7.13691247414208e-12,1.14458215272682e-19
40.6216216216216,0.000186299110690931,6.0121422680685e-12,8.42477167836846e-20
40.6286286286286,0.000178198135670026,5.06174718300347e-12,6.19446712785746e-20
40.6356356356356,0.000170429903423733,4.2591602226007e-12,4.54971734106406e-20
40.6426426426426,0.000162981649308029,3.58178767241981e-12,3.33810150517948e-20
40.6496496496497,0.000155841058256227,3.01042653282964e-12,2.44652313995646e-20
40.6566566566567,0.000148996250654623,2.52876556702195e-12,1.79115756609219e-20
40.6636636636637,0.000142435768588246,2.12295823646471e-12,1.30994463053502e-20
40.6706706706707,0.000136148562457399,1.78125740055066e-12,9.56988628578308e-21
40.6776776776777,0.000130123977950666,1.49370304725721e-12,6.98385662353526e-21
40.6846846846847,0.000124351743372548,1.25185552687963e-12,5.09118126577588e-21
40.6916916916917,0.000118821957316689,1.04856780364306e-12,3.70746039691301e-21
40.6986986986987,0.000113525076676553,8.77791142092281e-13,2.69692708720485e-21
40.7057057057057,0.000108451904989116,7.34409425629409e-13,1.95973171982444e-21
40.7127127127127,0.000103593581102408,6.14097978031481e-13,1.42252130468332e-21
40.7197197197197,9.89415681616074e-05,5.13203340600047e-13,1.0314678254268e-21
40.7267267267267,9.44876429059068e-05,4.28640959544503e-13,7.47114815872231e-22
40.7337337337337,9.02238852697859e-05,3.57808170587895e-13,5.40572287492456e-22
40.7407407407407,8.61426682822559e-05,2.98510240588293e-13,3.90710408179778e-22
40.7477477477478,8.22366482568975e-05,2.48897546786746e-13,2.82092127232216e-22
40.7547547547548,7.84987552667408e-05,2.07412250157392e-13,2.03451896199721e-22
40.7617617617618,7.49221838968571e-05,1.72743056673746e-13,1.46577502410685e-22
40.7687687687688,7.15003842690316e-05,1.43786864077502e-13,1.05489127573002e-22
40.7757757757758,6.82270533314692e-05,1.19616266679255e-13,7.58373065782532e-23
40.7827827827828,6.50961264083765e-05,9.94520408191951e-14,5.4461917126515e-23
40.7897897897898,6.21017690012862e-05,8.26398622683935e-14,3.90694936984712e-23
40.7967967967968,5.92383688384222e-05,6.86306170889334e-14,2.79973859204984e-23
40.8038038038038,5.65005281644731e-05,5.69637618147986e-14,2.00415836206348e-23
40.8108108108108,5.38830562654626e-05,4.72532695382686e-14,1.43311633428007e-23
40.8178178178178,5.13809622229528e-05,3.91757675107987e-14,1.0236835516721e-23
40.8248248248248,4.89894478915032e-05,3.24605308061816e-14,7.30440561089152e-24
40.8318318318318,4.67039010941369e-05,2.68810469356705e-14,5.20641668927171e-24
40.8388388388388,4.45198890301421e-05,2.2247909244045e-14,3.707045016962e-24
40.8458458458458,4.24331518896242e-05,1.84028335239498e-14,2.63664524272963e-24
40.8528528528529,4.04395966695319e-05,1.52136234754481e-14,1.8733134539709e-24
40.8598598598599,3.85352911858746e-05,1.25699371963183e-14,1.32954831994405e-24
40.8668668668669,3.67164582772628e-05,1.03797294799294e-14,9.42611489336833e-25
40.8738738738739,3.49794701940277e-05,8.56626390842299e-15,6.67569169595051e-25
40.8808808808809,3.33208431684798e-05,7.06560505184459e-15,4.72274788033202e-25
40.8878878878879,3.17372321611457e-05,5.82451494202397e-15,3.33755329274324e-25
40.8948948948949,3.02254257784676e-05,4.79868975127531e-15,2.35611574944646e-25
40.9019019019019,2.87823413569593e-05,3.95128257451007e-15,1.66149871827703e-25
40.9089089089089,2.74050202090536e-05,3.25166666598311e-15,1.17041096798963e-25
40.9159159159159,2.6090623026815e-05,2.67440063501163e-15,8.2359129651252e-26
40.9229229229229,2.48364254382681e-05,2.19836316034224e-15,5.78922083326704e-26
40.9299299299299,2.36398137125881e-05,1.8060299030704e-15,4.06502757182036e-26
40.9369369369369,2.24982806094783e-05,1.48286962535422e-15,2.85129331335431e-26
40.9439439439439,2.14094213690748e-05,1.21684017617577e-15,1.99781525704558e-26
40.950950950951,2.03709298376985e-05,9.97968089833283e-16,1.39831106543854e-26
40.957957957958,1.93805947260834e-05,8.17998143900357e-16,9.77658795559258e-27
40.964964964965,1.8436295995727e-05,6.70101415757544e-16,6.82819455344694e-27
40.971971971972,1.75360013698014e-05,5.48632223357885e-16,4.76386591123771e-27
40.978978978979,1.66777629648748e-05,4.48925890226247e-16,3.32007769725388e-27
40.985985985986,1.58597140398451e-05,3.67130581959266e-16,2.31138372747964e-27
40.992992992993,1.50800658583356e-05,3.00067560563315e-16,1.60742585945683e-27
41,1.43371046614081e-05,2.45115126140437e-16,1.11667027240993e-27


==> yf_posterior.txt <==
-1,5.38035867359311e-32,1.91587733146686e-19
-0.996996996996997,6.84004889188305e-32,2.21781499421048e-19
-0.993993993993994,8.6922682009145e-32,2.56669902403072e-19
-0.990990990990991,1.104162426212e-31,2.96972741420205e-19
-0.987987987987988,1.40203464335352e-31,3.43518587892309e-19
-0.984984984984985,1.77955108506151e-31,3.97260976259943e-19
-0.981981981981982,2.25781372493438e-31,4.59296967393283e-19
-0.978978978978979,2.86346376636561e-31,5.3088842647056e-19
-0.975975975975976,3.63012190508968e-31,6.1348640577344e-19
-0.972972972972973,4.60019944612698e-31,7.08759078049177e-19
-0.96996996996997,5.82717481887419e-31,8.18623728956765e-19
-0.966966966966967,7.37845389142469e-31,9.45283388690511e-19
-0.963963963963964,9.33896229994793e-31,1.09126876434366e-18
-0.960960960960961,1.18156552527904e-30,1.25948622727748e-18
-0.957957957957958,1.4943176773129e-30,1.45327271521779e-18
-0.954954954954955,1.88909583861992e-30,1.67645852873144e-18
-0.951951951951952,2.38721196689406e-30,1.93343913808867e-18
-0.948948948948949,3.01546233803086e-30,2.22925727149822e-18
-0.945945945945946,3.80752504503731e-30,2.56969673180669e-18
-0.942942942942943,4.80571003527075e-30,2.9613895888032e-18
-0.93993993993994,6.06314970527477e-30,3.41193862145902e-18
-0.936936936936937,7.6465398169834e-30,3.93005714236596e-18
-0.933933933933934,9.63956755730077e-30,4.52572862939728e-18
-0.930930930930931,1.21471972190925e-29,5.21038892180819e-18
-0.927927927927928,1.53010258263073e-29,5.99713411482452e-18
-0.924924924924925,1.92659730293036e-29,6.90095771411623e-18
-0.921921921921922,2.42486341969542e-29,7.93902109605192e-18
-0.918918918918919,3.05077058468839e-29,9.13096186876794e-18
-0.915915915915916,3.83669921154656e-29,1.04992453513117e-17
-0.912912912912913,4.82316244875461e-29,1.20695650929586e-17
-0.90990990990991,6.06082801817462e-29,1.38712991529974e-17
-0.906906906906907,7.61303744598058e-29,1.59380297649468e-17
-0.903903903903904,9.55894373884814e-29,1.83081350319392e-17
-0.900900900900901,1.19974176953788e-28,2.10254624572691e-17
-0.897897897897898,1.50519091138069e-28,2.4140095423164e-17
-0.894894894894895,1.88764937929256e-28,2.7709225211171e-17
-0.891891891891892,2.36633924337846e-28,3.17981428311258e-17
-0.888888888888889,2.96523158109395e-28,3.64813668171336e-17
-0.885885885885886,3.71420749424207e-28,4.18439252861345e-17
-0.882882882882883,4.65049991991871e-28,4.79828129686528e-17
-0.87987987987988,5.82048339734575e-28,5.50086466473397e-17
-0.876876876876877,7.28189483469454e-28,6.30475455163697e-17
-0.873873873873874,9.10658791412075e-28,7.22432664479257e-17
-0.870870870870871,1.13839479364327e-27,8.27596280707191e-17
-0.867867867867868,1.42251236917044e-27,9.47832619855864e-17
-0.864864864864865,1.77682696407931e-27,1.08526734427421e-16
-0.861861861861862,2.21850368904614e-27,1.2423208730147e-16
-0.858858858858859,2.76886070859422e-27,1.42174853854211e-16
-0.855855855855856,3.45436318127686e-27,1.62668611373345e-16
-0.852852852852853,4.30785243151269e-27,1.86070141346979e-16
-0.84984984984985,5.37006538779546e-27,2.12785276560274e-16
-0.846846846846847,6.69151204638321e-27,2.43275524793295e-16
-0.843843843843844,8.33479435024144e-27,2.78065570246152e-16
-0.840840840840841,1.03774690654765e-26,3.17751766713209e-16
-0.837837837837838,1.29155807931803e-26,3.63011751032151e-16
-0.834834834834835,1.60680201529564e-26,4.1461532164195e-16
-0.831831831831832,1.99818976118159e-26,4.73436745415488e-16
-0.828828828828829,2.48391668694753e-26,5.40468676532729e-16
-0.825825825825826,3.08647849312342e-26,6.16837894303112e-16
-0.822822822822823,3.83367611775871e-26,7.03823092837478e-16
-0.81981981981982,4.75985275276657e-26,8.02874984652509e-16
-0.816816816816817,5.90741594240548e-26,9.15639013046998e-16
-0.813813813813814,7.32870967777455e-26,1.04398100484569e-15
-0.810810810810811,9.08831599996572e-26,1.19001613634011e-15
-0.807807807807808,1.12658834646848e-25,1.35614163149833e-15
-0.804804804804805,1.39596016129497e-25,1.54507366336006e-15
-0.801801801801802,1.72904671996236e-25,1.7598889876429e-15
-0.798798798798799,2.14075204040014e-25,2.004071902696e-15
-0.795795795795796,2.64942688601384e-25,2.28156720287362e-15
-0.792792792792793,3.2776565648492e-25,2.59683987407764e-15
-0.78978978978979,4.05322662656008e-25,2.95494237165701e-15
-0.786786786786787,5.0103061317238e-25,3.36159042319073e-15
-0.783783783783784,6.19089690309555e-25,3.82324841318365e-15
-0.780780780780781,7.64660780119521e-25,4.34722553478084e-15
-0.777777777777778,9.44082600386363e-25,4.94178403682421e-15
-0.774774774774775,1.16513730036697e-24,5.61626105467496e-15
-0.771771771771772,1.43737521646612e-24,6.38120569214887e-15
-0.768768768768769,1.77251179226626e-24,7.24853322181021e-15
-0.765765765765766,2.18491249440567e-24,8.23169849413699e-15
-0.762762762762763,2.69218498323376e-24,9.34589089536861e-15
-0.75975975975976,3.3159019565247e-24,1.0608253472123e-14
-0.756756756756757,4.082483129899e-24,1.20381291514072e-14
-0.753753753753754,5.02427093505158e-24,1.36573373310794e-14
-0.750750750750751,6.18084193096872e-24,1.54904845021823e-14
-0.747747747747748,7.60060490495e-24,1.7565312995345e-14
-0.744744744744745,9.34274751608304e-24,1.99130924235896e-14
-0.741741741741742,1.14796064975803e-23,2.25690589288941e-14
-0.738738738738739,1.40995523604078e-23,2.55729079358434e-14
-0.735735735735736,1.73104988000866e-23,2.8969346779392e-14
-0.732732732732733,2.12441702889692e-23,3.28087143126492e-14
-0.72972972972973,2.60612894648054e-23,3.71476754229461e-14
-0.726726726726727,3.19578798977409e-23,4.20499992994198e-14
-0.723723723723724,3.91729208276971e-23,4.75874313130677e-14
-0.720720720720721,4.79976399488924e-23,5.38406695019101e-14
-0.717717717717718,5.87867900033706e-23,6.09004579119168e-14
-0.714714714714715,7.19723269016505e-23,6.88688104423915e-14
-0.711711711711712,8.80799938009151e-23,7.7860380397715e-14
-0.708708708708709,1.07749420019521e-22,8.8003992672386e-14
-0.705705705705706,1.31758469423406e-22,9.94443574116463e-14
-0.702702702702703,1.61052724265797e-22,1.12343986115981e-13
-0.6996996996997,1.96781172522954e-22,1.26885333516872e-13
-0.696696696696697,2.40339385682931e-22,1.43273191168207e-13
-0.693693693693694,2.93421737055243e-22,1.61737361599921e-13
-0.690690690690691,3.58084526760166e-22,1.82535645098003e-13
-0.687687687687688,4.36822259128071e-22,2.05957174741023e-13
-0.684684684684685,5.32659773839103e-22,2.32326139274468e-13
-0.681681681681682,6.49263478748965e-22,2.62005937780604e-13
-0.678678678678679,7.91075587869959e-22,2.95403814947693e-13
-0.675675675675676,9.63476053759435e-22,3.32976031106957e-13
-0.672672672672673,1.17297782507774e-21,3.75233627142305e-13
-0.66966966966967,1.42746218767796e-21,4.22748850945641e-13
-0.666666666666667,1.73646229746333e-21,4.76162319354374e-13
-0.663663663663664,2.11150462849411e-21,5.36190997538878e-13
-0.660660660660661,2.56651999175784e-21,6.03637086684545e-13
-0.657657657657658,3.11833808970188e-21,6.79397920621728e-13
-0.654654654654655,3.78728233169883e-21,7.64476982891724e-13
-0.651651651651652,4.59788493244217e-21,8.59996167702054e-13
-0.648648648648649,5.57974625148134e-21,9.67209421432929e-13
-0.645645645645646,6.76856702961716e-21,1.08751791593439e-12
-0.642642642642643,8.20738778145077e-21,1.22248692093672e-12
-0.63963963963964,9.94807628478315e-21,1.37386456063529e-12
-0.636636636636637,1.20531120705985e-20,1.5436026590701e-12
-0.633633633633634,1.45977263036251e-20,1.73387990047897e-12
-0.630630630630631,1.76724667393139e-20,1.94712755456018e-12
-0.627627627627628,2.13862708877031e-20,2.18605804274995e-12
-0.624624624624625,2.58701465096637e-20,2.45369665043974e-12
-0.621621621621622,3.12815775917646e-20,2.75341672178615e-12
-0.618618618618619,3.78097965547455e-20,3.08897870868416e-12
-0.615615615615616,4.5682090312115e-20,3.46457348389321e-12
-0.612612612612613,5.51713396954882e-20,3.88487037056035e-12
-0.60960960960961,6.66050296300386e-20,4.35507038684729e-12
-0.606606606606607,8.0376012372806e-20,4.88096525543852e-12
-0.603603603603604,9.69553594120339e-20,5.46900278382718e-12
-0.600600600600601,1.16907700792851e-19,6.12635928292463e-12
-0.597597597597598,1.40909525482639e-19,6.86101975923882e-12
-0.594594594594595,1.69771005038445e-19,7.68186669019143e-12
-0.591591591591592,2.04462007786523e-19,8.5987782737123e-12
-0.588588588588589,2.46143094911408e-19,9.62273713274222e-12
-0.585585585585586,2.9620243673969e-19,1.07659505534308e-11
-0.582582582582583,3.56299761163836e-19,1.20419834434381e-11
-0.57957957957958,4.28418651370423e-19,1.34659053147148e-11
-0.576576576576577,5.14928752441924e-19,1.50544527243964e-11
-0.573573573573574,6.18659732600297e-19,1.68262087490417e-11
-0.570570570570571,7.42989182613958e-19,1.88018012225016e-11
-0.567567567567568,8.91947035304812e-19,2.10041216374461e-11
-0.564564564564564,1.07033955685113e-18,2.34585667963352e-11
-0.561561561561562,1.28389651521123e-18,2.61933055008479e-11
-0.558558558558559,1.53944578317164e-18,2.9239572791043e-11
-0.555555555555556,1.84512040144563e-18,3.26319944885281e-11
-0.552552552552553,2.21060403104826e-18,3.64089450635121e-11
-0.549549549549549,2.6474217874105e-18,4.06129421358091e-11
-0.546546546546547,3.16928469892925e-18,4.52910812368363e-11
-0.543543543543544,3.79249750210326e-18,5.04955148057556e-11
-0.540540540540541,4.53644121173008e-18,5.62839797707069e-11
-0.537537537537538,5.42414393182479e-18,6.27203784783451e-11
-0.534534534534534,6.48295575230991e-18,6.98754181846086e-11
-0.531531531531532,7.7453463680516e-18,7.78273148100719e-11
-0.528528528528529,9.24984733036562e-18,8.66625671978652e-11
-0.525525525525526,1.10421646781804e-17,9.64768086947923e-11
-0.522522522522523,1.31764921915801e-17,1.0737574351103e-10
-0.519519519519519,1.57170607750464e-17,1.19476176005104e-10
-0.516516516516517,1.87399656401402e-17,1.3290714179347e-10
-0.513513513513513,2.23353201674244e-17,1.47811150403203e-10
-0.510510510510511,2.66097937593745e-17,1.64345550077525e-10
-0.507507507507508,3.16896008524432e-17,1.82684026313318e-10
-0.504504504504504,3.77240197726513e-17,2.03018246763728e-10
-0.501501501501502,4.48895335685057e-17,2.25559666284647e-10
-0.498498498498498,5.33947006549308e-17,2.50541507148635e-10
-0.495495495495496,6.34858814204377e-17,2.78220930802017e-10
-0.492492492492492,7.54539683139807e-17,3.08881419009099e-10
-0.489489489489489,8.96422918326002e-17,3.42835383821211e-10
-0.486486486486487,1.06455903849677e-16,3.80427027537683e-10
-0.483483483483483,1.26372473520184e-16,4.22035475701903e-10
-0.480480480480481,1.49955070342421e-16,4.680782082099e-10
-0.477477477477477,1.77867154734597e-16,5.19014815814262e-10
-0.474474474474474,2.10890149727031e-16,5.75351111695919e-10
-0.471471471471472,2.49944029265673e-16,6.376436303653e-10
-0.468468468468468,2.96111430542089e-16,7.06504548957854e-10
-0.465465465465465,3.50665881294578e-16,7.82607069024046e-10
-0.462462462462462,4.1510482999392e-16,8.66691300198421e-10
-0.459459459459459,4.91188279344918e-16,9.59570690685633e-10
-0.456456456456456,5.80983954035134e-16,1.06213905334395e-09
-0.453453453453453,6.8692008494773e-16,1.17537824030111e-09
-0.45045045045045,8.11847067355529e-16,1.30036652352683e-09
-0.447447447447447,9.59109453646456e-16,1.4382877436366e-09
-0.444444444444444,1.13262997617271e-15,1.59044129443928e-09
-0.441441441441441,1.33700756778937e-15,1.75825301639591e-09
-0.438438438438438,1.57763166220593e-15,1.94328707826019e-09
-0.435435435435435,1.86081541991641e-15,2.14725893275443e-09
-0.432432432432432,2.19395094566287e-15,2.37204943923571e-09
-0.429429429429429,2.58569004868635e-15,2.6197202539614e-09
-0.426426426426426,3.04615465726086e-15,2.89253059681251e-09
-0.423423423423423,3.58718164545349e-15,3.19295551222089e-09
-0.42042042042042,4.222607575625e-15,3.52370575161666e-09
-0.417417417417417,4.96859971967841e-15,3.88774941501616e-09
-0.414414414414414,5.84404071240953e-15,4.2883355004584e-09
-0.411411411411411,6.87097533091219e-15,4.72901952192637e-09
-0.408408408408408,8.0751292070041e-15,5.21369136921738e-09
-0.405405405405405,9.48651079042441e-15,5.74660559701547e-09
-0.402402402402402,1.1140109618084e-14,6.33241434523785e-09
-0.399399399399399,1.307670594199e-14,6.97620310864524e-09
-0.396396396396396,1.53438090634099e-14,7.68352959079868e-09
-0.393393393393393,1.79967443564505e-14,8.4604658957946e-09
-0.39039039039039,2.10999119896591e-14,9.31364433089804e-09
-0.387387387387387,2.47282438255021e-14,1.0250307114312e-08
-0.384384384384384,2.89688889584403e-14,1.12783603049672e-08
-0.381381381381381,3.39231629154622e-14,1.24064322954844e-08
-0.378378378378378,3.97088007709974e-14,1.36439372354715e-08
-0.375375375375375,4.64625604151764e-14,1.50011437801657e-08
-0.372372372372372,5.43432290673271e-14,1.64892495892547e-08
-0.369369369369369,6.35350939668486e-14,1.8120462032625e-08
-0.366366366366366,7.42519471392148e-14,1.9908085593927e-08
-0.363363363363363,8.67417043823096e-14,2.18666164993648e-08
-0.36036036036036,1.01291730325377e-13,2.4011845138148e-08
-0.357357357357357,1.18234974780944e-13,2.63609668827552e-08
-0.354354354354354,1.37957040867483e-13,2.89327019617196e-08
-0.351351351351351,1.6090432278602e-13,3.17474250852155e-08
-0.348348348348348,1.87593370980058e-13,3.48273055745109e-08
-0.345345345345345,2.18621665026472e-13,3.81964588005299e-08
-0.342342342342342,2.54680000370251e-13,4.18811097945497e-08
-0.339339339339339,2.96566724351438e-13,4.59097699556665e-08
-0.336336336336336,3.45204090357351e-13,5.03134278453083e-08
-0.333333333333333,4.016570369069e-13,5.51257551290096e-08
-0.33033033033033,4.67154741647216e-13,6.03833288001314e-08
-0.327327327327327,5.43115349303017e-13,6.61258708994647e-08
-0.324324324324324,6.31174328342104e-13,7.23965070289982e-08
-0.321321321321321,7.33216974380363e-13,7.92420450478122e-08
-0.318318318318318,8.51415650129528e-13,8.671327543341e-08
-0.315315315315315,9.88272433100255e-13,9.48652948931282e-08
-0.312312312312312,1.14666793455642e-12,1.03757854917877e-07
-0.309309309309309,1.32991715777562e-12,1.13455737084757e-07
-0.306306306306306,1.5418333820812e-12,1.24029157036357e-07
-0.303303303303303,1.78680119313878e-12,1.35554199193222e-07
-0.3003003003003,2.06985993164342e-12,1.48113284392407e-07
-0.297297297297297,2.39679900398723e-12,1.61795672789653e-07
-0.294294294294294,2.77426669228884e-12,1.7669800451596e-07
-0.291291291291291,3.20989432008735e-12,1.92924880741602e-07
-0.288288288288288,3.71243787718332e-12,2.10589487972393e-07
-0.285285285285285,4.2919394860657e-12,2.29814268584839e-07
-0.282282282282282,4.95991140701354e-12,2.50731640798978e-07
-0.279279279279279,5.7295456337029e-12,2.73484771491034e-07
-0.276276276276276,6.61595253088789e-12,2.98228405462725e-07
-0.273273273273273,7.63643241593476e-12,3.25129755010928e-07
-0.27027027027027,8.81078449280181e-12,3.54369453880899e-07
-0.267267267267267,1.01616581172864e-11,3.86142579938969e-07
-0.264264264264264,1.17149520136269e-11,4.2065975116719e-07
-0.261261261261261,1.35002677833369e-11,4.5814829986347e-07
-0.258258258258258,1.55514248568924e-11,4.98853530226845e-07
-0.255255255255255,1.79070449481458e-11,5.43040064819517e-07
-0.252252252252252,2.06112150917569e-11,5.90993285725621e-07
-0.249249249249249,2.37142394885699e-11,6.43020876572262e-07
-0.246246246246246,2.72734916671648e-11,6.99454471941821e-07
-0.243243243243243,3.13543799078114e-11,7.60651421086493e-07
-0.24024024024024,3.60314404856458e-11,8.2699667325755e-07
-0.237237237237237,4.13895750927585e-11,8.98904792383282e-07
-0.234234234234234,4.75254508160347e-11,9.76822109272089e-07
-0.231231231231231,5.45490833032813e-11,1.06122901998143e-06
-0.228228228228228,6.25856262712704e-11,1.15264243948001e-06
-0.225225225225225,7.17773933257192e-11,1.25161842024067e-06
-0.222222222222222,8.2286141207684e-11,1.35875494593595e-06
-0.219219219219219,9.4295647089883e-11,1.47469491096725e-06
-0.216216216216216,1.0801461646031e-10,1.60012929714414e-06
-0.213213213213213,1.23679962493375e-10,1.73580055944203e-06
-0.21021021021021,1.41560502669996e-10,1.88250623340637e-06
-0.207207207207207,1.6196112382127e-10,2.0411027774393e-06
-0.204204204204204,1.85227472795319e-10,2.21250966390226e-06
-0.201201201201201,2.11751236649185e-10,2.39771373369592e-06
-0.198198198198198,2.41976083719186e-10,2.5977738297373e-06
-0.195195195195195,2.76404345203691e-10,2.81382572554462e-06
-0.192192192192192,3.1560452608877e-10,3.04708736596423e-06
-0.189189189189189,3.60219744455571e-10,3.29886443793049e-06
-0.186186186186186,4.10977209534069e-10,3.57055629004145e-06
-0.183183183183183,4.68698861426009e-10,3.86366222065957e-06
-0.18018018018018,5.34313309337642e-10,4.17978815520917e-06
-0.177177177177177,6.08869220578518e-10,4.52065373434221e-06
-0.174174174174174,6.93550329648366e-10,4.88809983567983e-06
-0.171171171171171,7.89692255616209e-10,5.28409655291258e-06
-0.168168168168168,8.98801336876139e-10,5.71075165715527e-06
-0.165165165165165,1.0225757154414e-09,6.1703195666048e-06
-0.162162162162162,1.16292892842992e-09,6.66521085174227e-06
-0.159159159159159,1.32201629253656e-09,7.19800230455223e-06
-0.156156156156156,1.50226439833949e-09,7.77144760150596e-06
-0.153153153153153,1.70640406553093e-09,8.38848859136886e-06
-0.15015015015015,1.93750714790363e-09,9.05226724024696e-06
-0.147147147147147,2.19902761849764e-09,9.76613826768433e-06
-0.144144144144144,2.49484741108047e-09,1.053368250906e-05
-0.141141141141141,2.82932754449207e-09,1.13587210410116e-05
-0.138138138138138,3.2073651117644e-09,1.22453301081328e-05
-0.135135135135135,3.63445677678744e-09,1.31978568907512e-05
-0.132132132132132,4.11676948814607e-09,1.4220936155196e-05
-0.129129129129129,4.66121919314131e-09,1.53195078296009e-05
-0.126126126126126,5.27555841552793e-09,1.64988355499713e-05
-0.123123123123123,5.96847364879146e-09,1.77645262229603e-05
-0.12012012012012,6.74969361354127e-09,1.91225506535513e-05
-0.117117117117117,7.63010953356756e-09,2.05792652876375e-05
-0.114114114114114,8.62190870110229e-09,2.21414351213135e-05
-0.111111111111111,9.73872272871584e-09,2.38162578305484e-05
-0.108108108108108,1.09957920240118e-08,2.56113891768044e-05
-0.105105105105105,1.24101481748637e-08,2.75349697460776e-05
-0.102102102102102,1.40008160984686e-08,2.95956530807852e-05
-0.0990990990990991,1.57890379881389e-08,3.18026352658931e-05
-0.0960960960960962,1.77985212887827e-08,3.41656860326657e-05
-0.0930930930930931,2.00557131467911e-08,3.66951814454326e-05
-0.0900900900900901,2.25901040140037e-08,3.9402138238789e-05
-0.0870870870870871,2.54345633401325e-08,4.22982498746855e-05
-0.0840840840840841,2.86257105651409e-08,4.53959243909048e-05
-0.081081081081081,3.22043249244051e-08,4.87083241144746e-05
-0.0780780780780781,3.62157979069206e-08,5.22494073156099e-05
-0.075075075075075,4.07106325624094e-08,5.6033971879825e-05
-0.0720720720720721,4.57449942390981e-08,6.00777010778805e-05
-0.0690690690690691,5.13813177525164e-08,6.43972115152541e-05
-0.066066066066066,5.76889764393412e-08,6.90101033448097e-05
-0.0630630630630631,6.47450190417681e-08,7.39350128283121e-05
-0.06006006006006,7.2634980899874e-08,7.919166733436e-05
-0.0570570570570571,8.1453776504939e-08,8.48009428621995e-05
-0.0540540540540541,9.13066810888847e-08,9.07849241827269e-05
-0.051051051051051,1.02310409597148e-07,9.71669676897604e-05
-0.0480480480480481,1.14594302118061e-07,0.000103971767056391
-0.045045045045045,1.28301625624787e-07,0.000111225421792863
-0.0420420420420421,1.43591002730121e-07,0.000118955508803982
-0.039039039039039,1.60637979064089e-07,0.000127191157045558
-0.036036036036036,1.79636741863685e-07,0.000135963125380697
-0.0330330330330331,2.00802003417961e-07,0.000145303883738079
-0.03003003003003,2.24371064144738e-07,0.000155247697675434
-0.027027027027027,2.5060607129271e-07,0.000165830716452469
-0.024024024024024,2.79796490569928e-07,0.000177091064718316
-0.021021021021021,3.12261809402145e-07,0.000189068937919311
-0.0180180180180181,3.48354492028237e-07,0.000201806701533381
-0.015015015015015,3.88463208250951e-07,0.000215348994237715
-0.012012012012012,4.33016359385872e-07,0.000229742835116506
-0.00900900900900903,4.82485926796625e-07,0.000245037735015496
-0.00600600600600598,5.37391670376472e-07,0.000261285812149781
-0.00300300300300305,5.98305706443148e-07,0.000278541912070776
0,6.65857496762231e-07,0.000296863732097516
0.00300300300300305,7.4073928281217e-07,0.000316311950316354
0.00600600600600609,8.23712001959403e-07,0.000336950359251851
0.00900900900900892,9.15611724932803e-07,0.000358846004309983
0.012012012012012,1.01735665688128e-06,0.000382069327092876
0.015015015015015,1.12995474737551e-06,0.000406694313681966
0.0180180180180181,1.25451195798316e-06,0.000432798647983923
0.0210210210210211,1.3922412395154e-06,0.000460463870230617
0.0240240240240239,1.54447227472023e-06,0.000489775540721108
0.027027027027027,1.71266204609463e-06,0.00052082340888984
0.03003003003003,1.89840629261108e-06,0.000553701587781021
0.0330330330330331,2.10345192351574e-06,0.000588508734004647
0.0360360360360361,2.32971046196302e-06,0.000625348233244464
0.0390390390390389,2.57927259611514e-06,0.000664328391382726
0.042042042042042,2.85442392046449e-06,0.000705562631300566
0.045045045045045,3.15766195553972e-06,0.000749169695406278
0.0480480480480481,3.49171453984477e-06,0.00079527385393687
0.0510510510510511,3.85955969385863e-06,0.000844005119070606
0.0540540540540539,4.26444706220534e-06,0.000895499464880242
0.057057057057057,4.70992104669335e-06,0.000949899053147991
0.06006006006006,5.19984574983034e-06,0.00100735246505397
0.0630630630630631,5.73843185565165e-06,0.00106801493874021
0.0660660660660661,6.33026558226215e-06,0.00113204861274167
0.0690690690690692,6.98033984839096e-06,0.00119962277526502
0.072072072072072,7.69408780450026e-06,0.00127091411928375
0.075075075075075,8.47741888757677e-06,0.00134610700340656
0.0780780780780781,9.33675756767185e-06,0.00142539371846243
0.0810810810810811,1.02790849635467e-05,0.00150897475973243
0.0840840840840842,1.13119835144195e-05,0.00159705910474428
0.087087087087087,1.2443684904806e-05,0.00168986449653019
0.0900900900900901,1.36831214497908e-05,0.00178761773223351
0.0930930930930931,1.50399811587526e-05,0.00189055495693287
0.0960960960960962,1.6524766706604e-05,0.00199892196253606
0.0990990990990992,1.81488585529649e-05,0.00211297449157777
0.102102102102102,1.99245824613797e-05,0.00223297854573721
0.105105105105105,2.1865281682687e-05,0.00235921069887276
0.108108108108108,2.39853940789436e-05,0.00249195841435054
0.111111111111111,2.63005344768846e-05,0.00263152036642432
0.114114114114114,2.88275825527321e-05,0.0027782067654023
0.117117117117117,3.15847765632368e-05,0.00293233968631516
0.12012012012012,3.45918132511199e-05,0.00309425340077741
0.123123123123123,3.78699542665381e-05,0.00326429471171085
0.126126126126126,4.14421394598091e-05,0.00344282329057601
0.129129129129129,4.53331074143432e-05,0.00363021201673275
0.132132132132132,4.95695236025169e-05,0.00382684731852687
0.135135135135135,5.41801165610273e-05,0.00403312951567456
0.138138138138138,5.91958224960425e-05,0.0042494731624903
0.141141141141141,6.46499387421663e-05,0.0044763073914783
0.144144144144144,7.057828651278e-05,0.00471407625678066
0.147147147147147,7.70193833926797e-05,0.00496323907694836
0.15015015015015,8.40146260369981e-05,0.00522427077647429
0.153153153153153,9.16084835531132e-05,0.00549766222549917
0.156156156156156,9.98487020545584e-05,0.00578392057707428
0.159159159159159,0.0001087865208877,0.00608356960133586
0.162162162162162,0.000118476901043133,0.00639715001591829
0.165165165165165,0.00012897876627421,0.00672521981190475
0.168168168168168,0.000140355257454755,0.00706835457458521
0.171171171171171,0.000152674000716786,0.00742714779826392
0.174174174174174,0.000166007389916754,0.0078022111943294
0.177177177177177,0.000180432883985372,0.00819417499177246
0.18018018018018,0.000196033319721402,0.00860368822930947
0.183183183183183,0.000212897240593604,0.00903141903824014
0.186186186186186,0.000231119242117416,0.00947805491514283
0.189189189189189,0.000250800334373546,0.00994430298348232
0.192192192192192,0.000272048322234423,0.0104308902431797
0.195195195195195,0.000294978203861294,0.0109385638071675
0.198198198198198,0.000319712588029384,0.0114680911239299
0.201201201201201,0.00034638213083081,0.0120202601850012
0.204204204204204,0.000375125992294872,0.0125958797163746
0.207207207207207,0.000406092313452446,0.0131957793527514
0.21021021021021,0.000439438714355583,0.0138208097935375
0.213213213213213,0.000475332813544788,0.0144718429394766
0.216216216216216,0.000513952769434512,0.0151497720087886
0.219219219219219,0.000555487844062302,0.0158555116316676
0.222222222222222,0.000600138989618134,0.0165899979219755
0.225225225225225,0.000648119458138044,0.0173541885249547
0.228228228228228,0.000699655434709662,0.0181490626397699
0.231231231231231,0.000754986694496732,0.0189756210156815
0.234234234234234,0.000814367283844919,0.0198348859206405
0.237237237237237,0.000878066225681851,0.0207279010810924
0.24024024024024,0.000946368249370482,0.0216557315917709
0.243243243243243,0.00101957454511619,0.0226194637942612
0.246246246246246,0.00109800354296425,0.0236202051231129
0.249249249249249,0.00118199171635582,0.0246590839182873
0.252252252252252,0.00127189441013623,0.0257372492027262
0.255255255255255,0.00136808669283048,0.0268558704238399
0.258258258258258,0.00147096423291546,0.0280161371577246
0.261261261261261,0.00158094419872847,0.029219258774929
0.264264264264264,0.00169846618155524,0.0304664640666117
0.267267267267267,0.0018239931413388,0.0317590008299493
0.27027027027027,0.00195801237434304,0.0330981354116763
0.273273273273273,0.00210103650199114,0.03448515220867
0.276276276276276,0.00225360447997983,0.0359213531245162
0.279279279279279,0.00241628262664519,0.0374080569810332
0.282282282282282,0.00258966566942488,0.0389465988837606
0.285285285285285,0.0027743778081248,0.0405383295404656
0.288288288288288,0.00297107379355614,0.042184614531762
0.291291291291291,0.00318044001996047,0.0438868335329811
0.294294294294294,0.00340319562948809,0.0456463794864927
0.297297297297297,0.00364009362683566,0.0474646577237221
0.3003003003003,0.00389192200198647,0.0493430850361725
0.303303303303303,0.0041595048588285,0.0512830886948234
0.306306306306306,0.00444370354725289,0.0532861054173405
0.309309309309309,0.00474541779615935,0.0553535802826083
0.312312312312312,0.00506558684461486,0.0574869655921626
0.315315315315315,0.0054051905682284,0.0596877196781855
0.318318318318318,0.00576525059761871,0.0619573056578018
0.321321321321321,0.00614683142566354,0.0642971901335053
0.324324324324324,0.0065510415000283,0.0667088418396259
0.327327327327327,0.00697903429728155,0.0691937302348502
0.33033033033033,0.00743200937471192,0.0717533240408945
0.333333333333333,0.00791121339577031,0.0743890897275352
0.336336336336336,0.00841794112486986,0.0771024899443025
0.339339339339339,0.00895353638708702,0.0798949818992453
0.342342342342342,0.00951939298812093,0.0827680156852918
0.345345345345345,0.0101169555896846,0.0857230325548346
0.348348348348348,0.0107477205353222,0.0887614631432886
0.351351351351351,0.0114132366214729,0.0918847256424849
0.354354354354354,0.0121151058084341,0.0950942239248842
0.357357357357357,0.0128549838657157,0.0983913456197165
0.36036036036036,0.0136345809461256,0.101777460142276
0.363363363363363,0.0144556620827811,0.105253916677729
0.366366366366366,0.0153200476031111,0.108822042120913
0.369369369369369,0.0162296134537897,0.112483138973748
0.372372372372372,0.017186291430435,0.116238483201994
0.375375375375375,0.0181920693058106,0.120089322053239
0.378378378378378,0.0192489908501883,0.124036871838106
0.381381381381381,0.0203591557374661,0.128082315676843
0.384384384384384,0.0215247193305884,0.132226801213538
0.387387387387387,0.0227478923397898,0.136471438300385
0.39039039039039,0.024030940347173,0.140817296654514
0.393393393393393,0.0253761831911457,0.145265403490069
0.396396396396396,0.0267859942042752,0.149816741128317
0.399399399399399,0.0282627992981788,0.154472244588709
0.402402402402402,0.0298090758891485,0.159232799163942
0.405405405405405,0.0314273516583188,0.164099237982207
0.408408408408408,0.0331202031403165,0.169072339559896
0.411411411411411,0.0348902541344984,0.174152825348192
0.414414414414414,0.0367401739330655,0.179341357277077
0.417417417417417,0.0386726753605674,0.184638535300375
0.42042042042042,0.040690512619556,0.190044894945604
0.423423423423423,0.0427964789374248,0.195560904872469
0.426426426426426,0.0449934040097866,0.201186964443953
0.429429429429429,0.0472841512360751,0.206923401314044
0.432432432432432,0.0496716147434387,0.212770469036246
0.435435435435436,0.0521587161953946,0.218728344697058
0.438438438438439,0.0547484013821523,0.224797126578748
0.441441441441441,0.0574436365899859,0.230976831855747
0.444444444444444,0.0602474047475392,0.237267394329122
0.447447447447447,0.0631627013474791,0.24366866220357
0.450450450450451,0.0661925301424875,0.250180395911499
0.453453453453454,0.0693398986151706,0.256802265988731
0.456456456456456,0.0726078132221026,0.263533851006454
0.459459459459459,0.0759992744128749,0.270374635564037
0.462462462462462,0.0795172714257071,0.277324008347341
0.465465465465466,0.0831647768618992,0.284381260257201
0.468468468468469,0.0869447410421373,0.291545582612684
0.471471471471471,0.0908600861484352,0.298816065433798
0.474474474474474,0.0949137001562851,0.306191695808235
0.477477477477477,0.0991084305623933,0.31367135634673
0.480480480480481,0.103447077914218,0.321253823731595
0.483483483483484,0.107932389148362,0.328937767362887
0.486486486486486,0.11256705074574,0.336721748106653
0.489489489489489,0.117353681712312,0.344604217149607
0.492492492492492,0.122294826395054,0.352583514964484
0.495495495495496,0.127392947143741,0.360657870390274
0.498498498498499,0.132650416829973,0.3688253998314
0.501501501501501,0.13806951123583,0.377084106579784
0.504504504504504,0.14365240132536,0.385431880263652
0.507507507507508,0.149401145413052,0.393866496426758
0.510510510510511,0.155317681244271,0.402385616241587
0.513513513513514,0.161403818003537,0.410986786359926
0.516516516516516,0.167661228267331,0.419667438904027
0.519519519519519,0.174091439918978,0.428424891601413
0.522522522522523,0.18069582804391,0.437256348066185
0.525525525525526,0.187475606824427,0.446158898229504
0.528528528528529,0.19443182145378,0.455129518921689
0.531531531531531,0.201565340090112,0.464165074608188
0.534534534534534,0.208876845871462,0.47326231828144
0.537537537537538,0.216366829013625,0.482417892510401
0.540540540540541,0.224035579013279,0.491628330649281
0.543543543543544,0.231883176979245,0.500890058206806
0.546546546546546,0.239909488115264,0.510199394377005
0.549549549549549,0.248114154378021,0.519552553732331
0.552552552552553,0.256496587334535,0.528945648079596
0.555555555555556,0.265055961243252,0.538374688478959
0.558558558558559,0.273791206383437,0.547835587425903
0.561561561561561,0.28270100265752,0.557324161195871
0.564564564564564,0.291783773491167,0.56683613235091
0.567567567567568,0.301037680055762,0.576367132407404
0.570570570570571,0.310460615837932,0.58591270466367
0.573573573573574,0.320050201580494,0.595468307185882
0.576576576576577,0.329803780618978,0.605029315950485
0.57957957957958,0.339718414637476,0.614591028140977
0.582582582582583,0.349790879867134,0.624148665596592
0.585585585585586,0.36001766375004,0.633697378410156
0.588588588588589,0.370394962090647,0.643232248672048
0.591591591591592,0.380918676716125,0.652748294356908
0.594594594594595,0.391584413666218,0.66224047334944
0.597597597597598,0.4023874819323,0.671703687605342
0.600600600600601,0.413322892764277,0.681132787443105
0.603603603603604,0.424385359562941,0.690522575962146
0.606606606606607,0.435569298374182,0.699867813582431
0.60960960960961,0.446868829000195,0.709163222700476
0.612612612612613,0.458277776741516,0.718403492456344
0.615615615615616,0.469789674782217,0.727583283605963
0.618618618618619,0.481397767229188,0.736697233492872
0.621621621621622,0.493095012814761,0.745739961113211
0.624624624624625,0.504874089270352,0.75470607226754
0.627627627627628,0.516727398377036,0.763590164792865
0.630630630630631,0.528647071697225,0.772386833867981
0.633633633633634,0.540624976989768,0.781090677385062
0.636636636636637,0.552652725308925,0.789696301380234
0.63963963963964,0.564721678785703,0.798198325515646
0.642642642642643,0.576822959088133,0.806591388605415
0.645645645645646,0.588947456554984,0.814870154177633
0.648648648648649,0.601085839995464,0.823029316064497
0.651651651651652,0.613228567145344,0.831063604012475
0.654654654654655,0.625365895767906,0.838967789304304
0.657657657657658,0.637487895386062,0.846736690384529
0.660660660660661,0.649584459629874,0.854365178480169
0.663663663663664,0.661645319181714,0.861848183208078
0.666666666666667,0.673660055299204,0.869180698160446
0.66966966966967,0.685618113894098,0.87635778645991
0.672672672672673,0.697508820143265,0.883374586275684
0.675675675675676,0.709321393605992,0.890226316292105
0.678678678678679,0.721044963819941,0.896908281121057
0.681681681681682,0.732668586346235,0.903415876649685
0.684684684684685,0.744181259232395,0.909744595314932
0.687687687687688,0.75557193986013,0.915890031296439
0.690690690690691,0.766829562143352,0.921847885619468
0.693693693693694,0.777943054040261,0.927613971159574
0.696696696696697,0.788901355341895,0.933184217540895
0.6996996996997,0.799693435698173,0.938554675920047
0.702702702702703,0.810308312841243,0.943721523647752
0.705705705705706,0.820735070964788,0.94868106880051
0.708708708708709,0.830962879216952,0.953429754574798
0.711711711711712,0.840981010263643,0.957964163536483
0.714714714714715,0.850778858878212,0.962281021718324
0.717717717717718,0.860345960512866,0.966377202558724
0.720720720720721,0.869672009806703,0.970249730675061
0.723723723723724,0.878746878984859,0.973895785465254
0.726726726726727,0.887560636103088,0.977312704531439
0.72972972972973,0.896103563091997,0.980497986919959
0.732732732732733,0.904366173555244,0.98344929617213
0.735735735735736,0.912339230276249,0.986164463180581
0.738738738738739,0.920013762388303,0.988641488846283
0.741741741741742,0.927381082163543,0.990878546531702
0.744744744744745,0.934432801376865,0.992873984305867
0.747747747747748,0.941160847201723,0.994626326977496
0.750750750750751,0.947557477595702,0.996134277912652
0.753753753753754,0.953615296134843,0.997396720633832
0.756756756756757,0.959327266256995,0.998412720197692
0.75975975975976,0.964686724875795,0.999181524349048
0.762762762762763,0.96968739532845,0.999702564449155
0.765765765765766,0.974323399622091,0.999975456176657
0.768768768768769,0.978589269945283,1
0.771771771771772,0.982479959413123,0.999776181420497
0.774774774774775,0.985990852016385,0.99930417098563
0.777777777777778,0.989117771747248,0.998584324072568
0.780780780780781,0.991856990876368,0.9976171804423
0.783783783783784,0.99420523735832,0.996403463565146
0.786786786786787,0.996159701344816,0.994944079718845
0.78978978978979,0.997718040787561,0.993240116860783
0.792792792792793,0.9988783861151,0.991292843276326
0.795795795795796,0.999639343970585,0.989103706005612
0.798798798798799,1,0.986674329051537
0.801801801801802,0.999959920683037,0.984006511372031
0.804804804804805,0.999519154201491,0.981102224660109
0.807807807807808,0.998678230342734,0.97796361091553
0.810810810810811,0.997438159438545,0.97459297981224
0.813813813813814,0.995800430342266,0.970992805866146
0.816816816816817,0.99376700744996,0.967165725408068
0.81981981981982,0.991340326773904,0.96311453336705
0.822822822822823,0.988523291079415,0.958842179869546
0.825825825825826,0.985319264098588,0.954351766660237
0.828828828828829,0.981732063837103,0.949646543350588
0.831831831831832,0.977765954992727,0.944729903501478
0.834834834834835,0.973425640506609,0.939605380546509
0.837837837837838,0.968716252270769,0.934276643562858
0.840840840840841,0.9636433410175,0.928747492896739
0.843843843843844,0.958212865418559,0.923021855650779
0.846846846846847,0.952431180424099,0.917103781040805
0.84984984984985,0.9463050248733,0.910997435629705
0.852852852852853,0.939841508410474,0.904707098446217
0.855855855855856,0.933048097742212,0.898237155996632
0.858858858858859,0.925932602272722,0.891592097177543
0.861861861861862,0.918503159156031,0.884776508097873
0.864864864864865,0.910768217805052,0.877795066818521
0.867867867867868,0.902736523898759,0.87065253801806
0.870870870870871,0.894417102929786,0.86335376759295
0.873873873873874,0.885819243335691,0.855903677200825
0.876876876876877,0.876952479257942,0.848307258755391
0.87987987987988,0.867826572973288,0.840569568881526
0.882882882882883,0.858451497042709,0.832695723339149
0.885885885885886,0.848837416223447,0.824690891424398
0.888888888888889,0.838994669189856,0.816560290356636
0.891891891891892,0.828933750108823,0.808309179659744
0.894894894894895,0.818665290115431,0.799942855546072
0.897897897897898,0.808200038734295,0.791466645311363
0.900900900900901,0.797548845291604,0.782885901748829
0.903903903903904,0.786722640362398,0.774205997590472
0.906906906906907,0.775732417296931,0.765432319983596
0.90990990990991,0.764589213869205,0.75657026501029
0.912912912912913,0.753304094089802,0.747625232257551
0.915915915915916,0.741888130224171,0.738602619445492
0.918918918918919,0.730352385056289,0.729507817120919
0.921921921921922,0.718707894436431,0.720346203423374
0.924924924924925,0.706965650150352,0.711123138930482
0.927927927927928,0.695136583145748,0.701843961589292
0.930930930930931,0.683231547150308,0.692513981739999
0.933933933933934,0.671261302714,0.683138477238236
0.936936936936937,0.659236501706548,0.673722688681872
0.93993993993994,0.647167672299234,0.664271814747968
0.942942942942943,0.635065204458337,0.654791007645297
0.945945945945946,0.622939335975596,0.645285368687566
0.948948948948949,0.61080013905914,0.635759943992175
0.951951951951952,0.598657507506336,0.626219720309081
0.954954954954955,0.586521144477987,0.616669620984049
0.957957957957958,0.574400550891263,0.607114502060244
0.960960960960961,0.562305014446679,0.597559148521869
0.963963963963964,0.550243599302405,0.588008270683211
0.966966966966967,0.538225136407056,0.578466500726182
0.96996996996997,0.526258214500136,0.568938389389114
0.972972972972973,0.514351171787176,0.559428402809294
0.975975975975976,0.502512088294658,0.549940919521379
0.978978978978979,0.490748778907756,0.540480227613565
0.981981981981982,0.479068787092021,0.53105052204306
0.984984984984985,0.467479379298168,0.521655902112114
0.987987987987988,0.455987540047274,0.512300369105568
0.990990990990991,0.444599967691875,0.502987824090572
0.993993993993994,0.433323070846675,0.493722065878862
0.996996996996997,0.422162965480874,0.484506789151655
1,0.411125472662526,0.475345582746992
1.003003003003,0.400216116943707,0.46624192810903
1.00600600600601,0.38944012537385,0.457199197898559
1.00900900900901,0.37880242712717,0.448220654763735
1.01201201201201,0.368307653728737,0.439309450269738
1.01501501501502,0.357960139862598,0.430468623985899
1.01801801801802,0.34776392474408,0.421701102728477
1.02102102102102,0.337722754037443,0.413009699957152
1.02402402402402,0.327840082298989,0.404397115322999
1.02702702702703,0.318119075924877,0.395865934365506
1.03003003003003,0.308562616582112,0.38741862835604
1.03303303303303,0.299173305100416,0.379057554284881
1.03603603603604,0.289953465802128,0.370784954988857
1.03903903903904,0.280905151246712,0.362602959416349
1.04204204204204,0.272030147366029,0.354513583026313
1.04504504504505,0.26332997896619,0.346518728317819
1.04804804804805,0.254805915571518,0.338620185486403
1.05105105105105,0.246458977586008,0.330819633203467
1.05405405405405,0.238289942747551,0.323118639514788
1.05705705705706,0.230299352850171,0.315518662854067
1.06006006006006,0.222487520709635,0.308021053167415
1.06306306306306,0.214854537347876,0.30062705314449
1.06606606606607,0.207400279371931,0.293337799551994
1.06906906906907,0.200124416523369,0.286154324665112
1.07207207207207,0.193026419374499,0.279077557792423
1.07507507507508,0.186105567148123,0.272108326889808
1.07807807807808,0.179360955638011,0.26524736025874
1.08108108108108,0.17279150520784,0.258495288324423
1.08408408408408,0.166395968846901,0.251852645489134
1.08708708708709,0.160172940261498,0.245319872056152
1.09009009009009,0.154120861981656,0.238897316219652
1.09309309309309,0.14823803346343,0.23258523611593
1.0960960960961,0.142522619167883,0.226383801931363
1.0990990990991,0.136972656598562,0.220293098062516
1.1021021021021,0.131586064280095,0.214313125323823
1.10510510510511,0.126360649661392,0.208443803198367
1.10810810810811,0.12129411692774,0.202684972127252
1.11111111111111,0.11638407470698,0.197036395833181
1.11411411411411,0.111628043655819,0.191497763673884
1.11711711711712,0.107023463913199,0.186068693021101
1.12012012012012,0.102567702408574,0.180748731660944
1.12312312312312,0.0982580600137981,0.17553736021148
1.12612612612613,0.0940917785282522,0.170433994553521
1.12912912912913,0.0900660474877091,0.165437988270672
1.13213213213213,0.0861780107883133,0.160548635094772
1.13513513513514,0.0824247731179459,0.15576517135302
1.13813813813814,0.0788034061880703,0.151086778413107
1.14114114114114,0.075310954760033,0.146512585122858
1.14414414414414,0.0719444424605849,0.142041670240948
1.14714714714715,0.0687008773822262,0.13767306485542
1.15015015015015,0.0655772574647411,0.133405754786811
1.15315315315315,0.0625705756550535,0.129238682972835
1.15615615615616,0.0596778248432857,0.125170751831714
1.15915915915916,0.0568960025735871,0.121200825601334
1.16216216216216,0.054222115529005,0.117327732651575
1.16516516516517,0.0516531837903101,0.113550267767256
1.16816816816817,0.0491862448693092,0.109867194399299
1.17117117117117,0.046818357517786,0.106277246881825
1.17417417417417,0.0445466053137499,0.102779132613035
1.17717717717718,0.0423681000272224,0.099371534197858
1.18018018018018,0.0402799847682744,0.0960531115504894
1.18318318318318,0.0382794369204926,0.0928225039550469
1.18618618618619,0.0363636708634974,0.0896783320827401
1.18918918918919,0.0345299404885156,0.0866191999640377
1.19219219219219,0.0327755415113957,0.0836436969144749
1.1951951951952,0.031097813587779,0.0807503994128527
1.1981981981982,0.0294941422354441,0.0779378729307031
1.2012012012012,0.0279619605691226,0.0752046737120322
1.2042042042042,0.0264987508533148,0.0725493505024477
1.20720720720721,0.0251020458788597,0.0699704462269201
1.21021021021021,0.0237694301691869,0.067466499615522
1.21321321321321,0.0224985410223379,0.0650360467766081
1.21621621621622,0.0212870693949779,0.0626776227170132
1.21921921921922,0.0201327606347101,0.0603897628089378
1.22222222222222,0.0190334150670946,0.058171004203308
1.22522522522523,0.0179868884438192,0.0560198871894861
1.22822822822823,0.0169910922585001,0.0539349565013023
1.23123123123123,0.0160439939366053,0.0519147625694845
1.23423423423423,0.0151436169059719,0.0499578627206319
1.23723723723724,0.0142880405543653,0.0480628223229811
1.24024024024024,0.0134754000804738,0.0462282158792853
1.24324324324324,0.0127038862446637,0.0444526280672045
1.24624624624625,0.0119717450257426,0.042734654727689
1.24924924924925,0.0112772771898742,0.0410729038018928
1.25225225225225,0.0106188377776811,0.0394659962172365
1.25525525525526,0.00999483551544601,0.0379125667232926
1.25825825825826,0.00940373215618733,0.0364112646782245
1.26126126126126,0.00884404175624046,0.0349607547865744
1.26426426426426,0.00831432989282029,0.0335597177892371
1.26726726726727,0.00781321282788056,0.0322068511065123
1.27027027027027,0.00733935662341448,0.0309008694351691
1.27327327327327,0.0068914762131662,0.0296405053004945
1.27627627627628,0.00646833443554489,0.0284245095643443
1.27927927927928,0.00606874103234548,0.0272516518902358
1.28228228228228,0.00569155161769639,0.0261207211665636
1.28528528528529,0.00533566662146302,0.0250305258890405
1.28828828828829,0.00500003021114469,0.0239798945034897
1.29129129129129,0.00468362919611281,0.0229676757101397
1.29429429429429,0.00438549191784371,0.0219927387305832
1.2972972972973,0.00410468712961066,0.0210539735385841
1.3003003003003,0.00384032286890864,0.0201502910559235
1.3033033033033,0.003591545325697,0.0192806233144828
1.30630630630631,0.00335753770936122,0.0184439235857762
1.30930930930931,0.00313751911711005,0.0176391664791368
1.31231231231231,0.00293074340634697,0.0168653480097736
1.31531531531532,0.00273649807337799,0.0161214856379056
1.31831831831832,0.00255410314064633,0.0154066182801811
1.32132132132132,0.00238291005451875,0.0147198062945836
1.32432432432432,0.00222230059548389,0.014060131440015
1.32732732732733,0.0020716858024677,0.0134266968117416
1.33033033033033,0.00193050491281763,0.0128186267538728
1.33333333333333,0.00179822431936064,0.0122350667500291
1.33633633633634,0.00167433654579969,0.0116751832933458
1.33933933933934,0.00155835924157669,0.0111381637369337
1.34234234234234,0.00144983419720108,0.0106232161259087
1.34534534534535,0.0013483263809186,0.0101295690120773
1.34834834834835,0.00125342299747665,0.0096564712523451
1.35135135135135,0.00116473256963104,0.00920319179189675
1.35435435435435,0.00108188404293119,0.00876901943316877
1.35735735735736,0.00100452591422139,0.00835326259161641
1.36036036036036,0.000932325384200032,0.00795524903924956
1.36336336336336,0.000864967534289445,0.00757432563688712
1.36636636636637,0.000802154527985682,0.00720985805605547
1.36936936936937,0.000743604836778736,0.00686123049142711
1.37237237237237,0.000689052490661298,0.00652784536467183
1.37537537537538,0.000638246353176044,0.00620912302056314
1.37837837837838,0.000590949420888905,0.0059045014161557
1.38138138138138,0.00054693814711827,0.00561343580382266
1.38438438438438,0.000506001789696672,0.00533539840891172
1.38738738738739,0.000467941782493614,0.00506987810275306
1.39039039039039,0.000432571130383796,0.00481638007172149
1.39339339339339,0.000399713827305652,0.00457442548302952
1.3963963963964,0.000369204297019256,0.00434355114789818
1.3993993993994,0.000340886856140912,0.00412330918272512
1.4024024024024,0.000314615199003851,0.00391326666884249
1.40540540540541,0.000290251903869676,0.00371300531142818
1.40840840840841,0.000267667959994237,0.0035221210981084
1.41141141141141,0.000246742315033419,0.00334022395776175
1.41441441441441,0.000227361442259271,0.00316693742000851
1.41741741741742,0.000209418927044756,0.00300189827584381
1.42042042042042,0.000192815072065551,0.00284475623984642
1.42342342342342,0.000177456520660334,0.00269517361437097
1.42642642642643,0.000163255897785922,0.00255282495610631
1.42942942942943,0.000150131468000907,0.00241739674535849
1.43243243243243,0.000138006809910624,0.00228858705839427
1.43543543543544,0.000126810506507178,0.002166105243157
1.43843843843844,0.000116475850841018,0.00204967159864557
1.44144144144144,0.000106940566464624,0.00193901705822484
1.44444444444444,9.81465420944195e-05,0.00183388287711493
1.44744744744745,9.00395799439088e-05,0.00173402032428712
1.45045045045045,8.25691571888329e-05,0.00163919037897325
1.45345345345345,7.56882000341906e-05,0.00154916343197772
1.45645645645646,6.93528698627254e-05,0.00146371899196193
1.45945945945946,6.35223609551029e-05,0.00138264539685365
1.46246246246246,5.81587092833384e-05,0.00130573953051693
1.46546546546547,5.32266118908635e-05,0.00123280654480149
1.46846846846847,4.86932563850546e-05,0.0011636595870752
1.47147147147147,4.45281600808187e-05,0.00109811953332808
1.47447447447447,4.07030183469611e-05,0.00103601472692182
1.47747747747748,3.71915617204831e-05,0.000977180723045585
1.48048048048048,3.39694213675051e-05,0.000921460038925192
1.48348348348348,3.10140024832654e-05,0.000868701909820994
1.48648648648649,2.83043652374071e-05,0.000818762050837736
1.48948948948949,2.58211128845783e-05,0.000771502424558454
1.49249249249249,2.35462866741555e-05,0.00072679101450435
1.4954954954955,2.14632672065767e-05,0.000684501604412184
1.4984984984985,1.95566818973727e-05,0.000644513563311835
1.5015015015015,1.78123182233984e-05,0.000606711636377664
1.5045045045045,1.62170424390093e-05,0.000570985741519151
1.50750750750751,1.47587234629613e-05,0.000537230771668808
1.51051051051051,1.34261616495856e-05,0.000505346402717966
1.51351351351351,1.22090221703207e-05,0.0004752369070447
1.51651651651652,1.10977727439167e-05,0.000446810972571875
1.51951951951952,1.00836254655625e-05,0.000419981527287677
1.52252252252252,9.15848249681927e-06,0.000394665569155966
1.52552552552553,8.31488538952918e-06,0.000370784001338849
1.52852852852853,7.5459678278451e-06,0.000348261472649817
1.53153153153153,6.84541158313842e-06,0.000327026223151749
1.53453453453453,6.20740548682043e-06,0.000307009934810665
1.53753753753754,5.62660723603871e-06,0.000288147587113091
1.54054054054054,5.09810785677582e-06,0.000270377317552022
1.54354354354354,4.61739865810216e-06,0.000253640286884265
1.54654654654655,4.18034052019851e-06,0.00023788054905976
1.54954954954955,3.7831353672827e-06,0.000223044925721808
1.55255255255255,3.4222996847496e-06,0.000209082885175738
1.55555555555556,3.09463994766182e-06,0.000195946425722315
1.55855855855856,2.79722983522728e-06,0.00018358996325142
1.56156156156156,2.52738911306397e-06,0.000171970222990845
1.56456456456456,2.2826640718953e-06,0.000161046135304679
1.56756756756757,2.06080941784869e-06,0.000150778735435666
1.57057057057057,1.85977151574763e-06,0.000141131067085879
1.57357357357357,1.67767289271001e-06,0.000132068089730426
1.57657657657658,1.51279791499418e-06,0.000123556589559265
1.57957957957958,1.36357955638242e-06,0.000115565093942847
1.58258258258258,1.22858718146734e-06,0.000108063789318121
1.58558558558559,1.1065152720176e-06,0.000101024442392307
1.58858858858859,9.96173029157951e-07,9.44203245629443e-05
1.59159159159159,8.96474788411175e-07,8.82261394539078e-05
1.59459459459459,8.06431188726958e-07,8.24179534683581e-05
1.5975975975976,7.25141040475378e-07,7.69731292610622e-05
1.6006006006006,6.51783841016834e-07,7.18702620339529e-05
1.6036036036036,5.8561288988883e-07,6.70891185604467e-05
1.60660660660661,5.25948958878936e-07,6.26105788456689e-05
1.60960960960961,4.72174475293238e-07,5.84165803314721e-05
1.61261261261261,4.23728179589087e-07,5.44900645569508e-05
1.61561561561562,3.80100221227479e-07,5.0814926186963e-05
1.61861861861862,3.40827659124071e-07,4.73759643230905e-05
1.62162162162162,3.05490335444807e-07,4.41588360133779e-05
1.62462462462462,2.73707093711752e-07,4.11500118791441e-05
1.62762762762763,2.45132314264008e-07,3.83367337791603e-05
1.63063063063063,2.19452742064553e-07,3.57069744334587e-05
1.63363363363363,1.96384583664581e-07,3.32493989310785e-05
1.63663663663664,1.75670851838048e-07,3.09533280480446e-05
1.63963963963964,1.57078937988464e-07,2.88087033039243e-05
1.64264264264264,1.40398393912781e-07,2.68060536873081e-05
1.64564564564565,1.25438905890272e-07,2.49364639825793e-05
1.64864864864865,1.12028445353196e-07,2.31915446323517e-05
1.65165165165165,1.00011581596091e-07,2.15634030719272e-05
1.65465465465465,8.92479430975138e-08,2.00446164741172e-05
1.65765765765766,7.96108150665183e-08,1.8628205844712e-05
1.66066066066066,7.098586179132e-08,1.73076114108187e-05
1.66366366366366,6.32699632637991e-08,1.60766692461978e-05
1.66666666666667,5.63701563851238e-08,1.49295890795956e-05
1.66966966966967,5.02026718290718e-08,1.38609332339319e-05
1.67267267267267,4.46920583543027e-08,1.28655966460076e-05
1.67567567567568,3.97703870187606e-08,1.19387879181851e-05
1.67867867867868,3.53765283619788e-08,1.10760113552463e-05
1.68168168168168,3.14554961875864e-08,1.02730499413375e-05
1.68468468468468,2.79578521019946e-08,9.52594921359577e-06
1.68768768768769,2.48391654488976e-08,8.8310019906826e-06
1.69069069069069,2.20595237256792e-08,8.18473391605042e-06
1.69369369369369,1.95830889796861e-08,7.58388977733167e-06
1.6966966966967,1.73776960619714e-08,7.02542056475305e-06
1.6996996996997,1.54144889659273e-08,6.50647123296317e-06
1.7027027027027,1.36675918002693e-08,6.02436913209725e-06
1.70570570570571,1.21138112421724e-08,5.57661307530122e-06
1.70870870870871,1.07323675888651e-08,5.16086301129816e-06
1.71171171171171,9.50465177640367e-09,4.77493027189299e-06
1.71471471471471,8.41400596435342e-09,4.41676836559282e-06
1.71771771771772,7.44552549620413e-09,4.08446428975404e-06
1.72072072072072,6.58588023899534e-09,3.77623033486556e-06
1.72372372372372,5.82315348315799e-09,3.49039635573642e-06
1.72672672672673,5.14669674621894e-09,3.22540248547294e-06
1.72972972972973,4.54699897295089e-09,2.97979226921324e-06
1.73273273273273,4.01556876082891e-09,2.75220619562867e-06
1.73573573573574,3.54482836429339e-09,2.54137560520733e-06
1.73873873873874,3.12801834524401e-09,2.34611695530544e-06
1.74174174174174,2.75911184124797e-09,2.16532642288378e-06
1.74474474474474,2.43273751795415e-09,1.99797482674697e-06
1.74774774774775,2.14411035888446e-09,1.8431028519659e-06
1.75075075075075,1.88896952481683e-09,1.69981655999493e-06
1.75375375375375,1.6635225870122e-09,1.56728316879378e-06
1.75675675675676,1.46439550414691e-09,1.44472708802916e-06
1.75975975975976,1.28858777254104e-09,1.33142619516712e-06
1.76276276276276,1.13343223360944e-09,1.22670833897157e-06
1.76576576576577,9.96559071870257e-10,1.12994805759944e-06
1.76876876876877,8.75863581745035e-10,1.04056349913075e-06
1.77177177177177,7.69477322162161e-10,9.58013532990308e-07
1.77477477477477,6.75742314992017e-10,8.81795041310782e-07
1.77777777777778,5.93187976922669e-10,8.11440379853048e-07
1.78078078078078,5.20510504833259e-10,7.46514998641149e-07
1.78378378378378,4.56554462314786e-10,6.86615212986561e-07
1.78678678678679,4.00296339977634e-10,6.31366116069565e-07
1.78978978978979,3.50829884806862e-10,5.80419624717051e-07
1.79279279279279,3.07353014291249e-10,5.33452650464862e-07
1.7957957957958,2.69156149556904e-10,4.9016538842091e-07
1.7987987987988,2.35611818459442e-10,4.50279716853383e-07
1.8018018018018,2.06165394692697e-10,4.13537700816262e-07
1.8048048048048,1.80326852607458e-10,3.79700193494342e-07
1.80780780780781,1.57663429735465e-10,3.48545529301192e-07
1.81081081081081,1.37793100107292e-10,3.198683030978e-07
1.81381381381381,1.20378771450837e-10,2.93478230217392e-07
1.81681681681682,1.05123128362838e-10,2.69199082283356e-07
1.81981981981982,9.17640516540246e-11,2.4686769409386e-07
1.82282282282282,8.0070551364023e-11,2.26333037118406e-07
1.82582582582583,6.98391575033748e-11,2.07455355409362e-07
1.82882882882883,6.08907184776736e-11,1.90105359976048e-07
1.83183183183183,5.30675624469657e-11,1.74163477900394e-07
1.83483483483483,4.62309816309808e-11,1.59519152692706e-07
1.83783783783784,4.02590038400597e-11,1.46070192593715e-07
1.84084084084084,3.50444193410816e-11,1.33722163725624e-07
1.84384384384384,3.04930346007772e-11,1.22387825180892e-07
1.84684684684685,2.65221275248204e-11,1.11986603313151e-07
1.84984984984985,2.30590815659147e-11,1.02444102660946e-07
1.85285285285285,2.0040178539814e-11,9.36916510918299e-08
1.85585585585586,1.74095321941315e-11,8.5665876902601e-08
1.85885885885886,1.5118146547237e-11,7.83083157513694e-08
1.86186186186186,1.31230847772552e-11,7.15650454290772e-08
1.86486486486486,1.13867360157497e-11,6.53863466026109e-08
1.86786786786787,9.87616880636093e-12,5.97263877789376e-08
1.87087087087087,8.56256124300506e-12,5.45429328502608e-08
1.87387387387387,7.42069892092801e-12,4.97970696843479e-08
1.87687687687688,6.42853283109281e-12,4.54529583221755e-08
1.87987987987988,5.56679021683591e-12,4.14775974373545e-08
1.88288288288288,4.81863220287056e-12,3.78406077985427e-08
1.88588588588589,4.16935271088299e-12,3.45140315577137e-08
1.88888888888889,3.60611380237023e-12,3.14721462638405e-08
1.89189189189189,3.1177131463352e-12,2.86912925736392e-08
1.89489489489489,2.69437980442462e-12,2.61497146987344e-08
1.8978978978979,2.32759496574135e-12,2.3827412692141e-08
1.9009009009009,2.00993465388528e-12,2.17060057366309e-08
1.9039039039039,1.73493177512229e-12,1.97686056534921e-08
1.90690690690691,1.49695518375788e-12,1.79996999026619e-08
1.90990990990991,1.2911037130928e-12,1.6385043394411e-08
1.91291291291291,1.11311336159752e-12,1.49115584788222e-08
1.91591591591592,9.59276037598668e-13,1.35672425224933e-08
1.91891891891892,8.26368454882615e-13,1.23410825222961e-08
1.92192192192192,7.11589938927955e-13,1.122297624385e-08
1.92492492492492,6.12508051421348e-13,1.02036594077668e-08
1.92792792792793,5.27011071462955e-13,9.27463847980326e-09
1.93093093093093,4.53266487373681e-13,8.42812865201428e-09
1.93393393393393,3.89684754999598e-13,7.65699663089921e-09
1.93693693693694,3.34887668410897e-13,6.95470787555056e-09
1.93993993993994,2.87680768281065e-13,6.31527795403663e-09
1.94294294294294,2.47029283223291e-13,5.73322770978834e-09
1.94594594594595,2.1203716103889e-13,5.2035419517355e-09
1.94894894894895,1.81928801156083e-13,4.72163140242614e-09
1.95195195195195,1.56033147361433e-13,4.28329765747105e-09
1.95495495495495,1.33769842007222e-13,3.88470092746797e-09
1.95795795795796,1.14637179887495e-13,3.52233035015104e-09
1.96096096096096,9.82016325093323e-14,3.19297667597142e-09
1.96396396396396,8.40887420708218e-14,2.89370714470392e-09
1.96696696696697,7.19752095608013e-14,2.62184238406975e-09
1.96996996996997,6.1582023430851e-14,2.37493517382964e-09
1.97297297297297,5.26684946227468e-14,2.15075093039019e-09
1.97597597597598,4.50270806882104e-14,1.94724977774606e-09
1.97897897897898,3.8478896597633e-14,1.76257008059495e-09
1.98198198198198,3.28698228529637e-14,1.59501332476917e-09
1.98498498498498,2.80671329198277e-14,1.44303023877108e-09
1.98798798798799,2.39565719714786e-14,1.30520805822345e-09
1.99099099099099,2.04398276658657e-14,1.18025884249438e-09
1.99399399399399,1.74323413093785e-14,1.06700875966582e-09
1.996996996997,1.48614144313607e-14,9.64388262423427e-10
2,1.26645716206259e-14,8.71423083387873e-10

